Optimization of Caching Devices with Geometric Constraints

It has been recently advocated that in large communication systems it is beneficial both for the users and for the network as a whole to store content closer to users. One particular implementation of such an approach is to co-locate caches with wireless base stations. In this paper we study geographically distributed caching of a fixed collection of files. We model cache placement with the help of stochastic geometry and optimize the allocation of storage capacity among files in order to minimize the cache miss probability. We consider both per cache capacity constraints as well as an average capacity constraint over all caches. The case of per cache capacity constraints can be efficiently solved using dynamic programming, whereas the case of the average constraint leads to a convex optimization problem. We demonstrate that the average constraint leads to significantly smaller cache miss probability. Finally, we suggest a simple LRU-based policy for geographically distributed caching and show that its performance is close to the optimal.

==> berlin/compare_Berlin_PP.csv <==
100,0.84254,0.84325,0.92416,0.92473
150,0.73401,0.73993,0.86781,0.87107
200,0.65623,0.67767,0.81522,0.82406
250,0.60303,0.65167,0.76471,0.77827
300,0.56119,0.64388,0.71855,0.73151
350,0.52527,0.64217,0.676,0.69221
400,0.49384,0.6419,0.64037,0.67415
450,0.46592,0.64187,0.61335,0.66445
500,0.44081,0.64186,0.59125,0.65749


==> matlab_figures/hard_in_lambda_L200C50N10.csv <==
1 10 10 10
2 9 9 9
3 9 9 9
4 9 9 8
5 8 8 8
6 8 8 8
7 8 8 8
8 8 8 8
9 8 7 7
10 7 7 7
11 7 7 7
12 7 7 7
13 7 7 7
14 7 7 7
15 7 7 7
16 7 7 7
17 6 7 7
18 6 6 7
19 6 6 6
20 6 6 6


==> matlab_figures/hard_in_lambda_L20C150N0.csv <==
1 10 10 10
2 9 9 9
3 9 9 9
4 9 9 8
5 8 8 8
6 8 8 8
7 8 8 8
8 8 8 8
9 8 7 7
10 7 7 7
11 7 7 7
12 7 7 7
13 7 7 7
14 7 7 7
15 7 7 7
16 7 7 7
17 6 7 7
18 6 6 7
19 6 6 6
20 6 6 6


==> matlab_figures/hard_in_lambda_L20C150N50.csv <==
1 10 10 10
2 9 9 9
3 9 9 9
4 9 9 8
5 8 8 8
6 8 8 8
7 8 8 8
8 8 8 8
9 8 7 7
10 7 7 7
11 7 7 7
12 7 7 7
13 7 7 7
14 7 7 7
15 7 7 7
16 7 7 7
17 6 7 7
18 6 6 7
19 6 6 6
20 6 6 6


==> matlab_figures/hard_in_lambda_additional.csv <==
1 25 10 9
2 25 9 8
3 17 9 8
4 17 9 8
5 17 8 8
6 17 8 8
7 17 8 8
8 13 8 8
9 2 7 8
10 0 7 7
11 0 7 7
12 0 7 7
13 0 7 7
14 0 7 7
15 0 7 7
16 0 7 7
17 0 7 7
18 0 6 7
19 0 6 7
20 0 6 7


==> matlab_figures/hardsoftL2000C10.csv <==
10 0.83293 0.83202
13.333 0.75907 0.75495
16.667 0.70439 0.69252
20 0.67087 0.64534
23.333 0.65357 0.60881
26.667 0.64597 0.57827
30 0.64312 0.55104
33.333 0.6422 0.52645
36.667 0.64194 0.50405
40 0.64188 0.48349


==> matlab_figures/hardsoftL2000C15.csv <==
10 0.81072 0.8098
13.333 0.72705 0.72291
16.667 0.6651 0.65321
20 0.62713 0.60158
23.333 0.60753 0.56276
26.667 0.59892 0.53123
30 0.59569 0.50357
33.333 0.59464 0.47865
36.667 0.59435 0.45599
40 0.59429 0.43523


==> matlab_figures/hardsoftL2000C18.csv <==
10 0.80063 0.79971
13.333 0.7125 0.70836
16.667 0.64725 0.63536
20 0.60726 0.5817
23.333 0.58661 0.54183
26.667 0.57754 0.50984
30 0.57414 0.48202
33.333 0.57304 0.45698
36.667 0.57273 0.43423
40 0.57266 0.41339


==> matlab_figures/hardsoftL2000C50.csv <==
10 0.74336 0.74243
13.333 0.6299 0.62575
16.667 0.54591 0.53401
20 0.49443 0.46886
23.333 0.46785 0.42306
26.667 0.45618 0.38845
30 0.45179 0.35969
33.333 0.45038 0.33424
36.667 0.44998 0.31116
40 0.44989 0.29007


==> matlab_figures/hardsoftL20C10.csv <==
10 0.62021 0.61814
10.303 0.60374 0.60131
10.606 0.58743 0.58458
10.909 0.57131 0.568
11.212 0.55542 0.55159
11.515 0.53977 0.53536
11.818 0.52439 0.51934
12.121 0.50931 0.50354
12.424 0.49454 0.48799
12.727 0.48011 0.4727
13.03 0.46603 0.45769
13.333 0.45231 0.44296
13.636 0.43897 0.42851
13.939 0.42603 0.41437
14.242 0.41348 0.40053
14.545 0.40134 0.38701
14.848 0.38962 0.3738
15.152 0.37831 0.3609
15.455 0.36741 0.34831
15.758 0.35694 0.33603
16.061 0.34689 0.32406
16.364 0.33725 0.31241
16.667 0.32802 0.30107
16.97 0.3192 0.29003
17.273 0.31079 0.27929
17.576 0.30277 0.26885
17.879 0.29514 0.25871
18.182 0.28789 0.24887
18.485 0.28101 0.23932
18.788 0.2745 0.23006
19.091 0.26833 0.22108
19.394 0.2625 0.21236
19.697 0.25701 0.20392
20 0.25183 0.19573
20.303 0.24696 0.18781
20.606 0.24238 0.18014
20.909 0.23809 0.17272
21.212 0.23407 0.16555
21.515 0.2303 0.15861
21.818 0.22679 0.15192
22.121 0.2235 0.14544
22.424 0.22044 0.13917
22.727 0.2176 0.13311
23.03 0.21495 0.12727
23.333 0.2125 0.12162
23.636 0.21022 0.11618
23.939 0.20811 0.11093
24.242 0.20616 0.10587
24.545 0.20437 0.101
24.848 0.20271 0.096304
25.152 0.20118 0.091789
25.455 0.19977 0.087447
25.758 0.19848 0.083274
26.061 0.1973 0.079263
26.364 0.19622 0.075404
26.667 0.19522 0.071692
26.97 0.19432 0.068123
27.273 0.19349 0.064695
27.576 0.19274 0.061403
27.879 0.19205 0.058246
28.182 0.19143 0.055219
28.485 0.19086 0.052319
28.788 0.19035 0.049543
29.091 0.18988 0.046887
29.394 0.18946 0.044347
29.697 0.18908 0.041922
30 0.18874 0.039605
30.303 0.18843 0.037396
30.606 0.18815 0.035289
30.909 0.1879 0.033282
31.212 0.18767 0.031371
31.515 0.18747 0.029552
31.818 0.18729 0.027823
32.121 0.18713 0.02618
32.424 0.18699 0.02462
32.727 0.18686 0.023139
33.03 0.18674 0.021735
33.333 0.18664 0.020404
33.636 0.18655 0.019144
33.939 0.18647 0.017951
34.242 0.1864 0.016823
34.545 0.18634 0.015757
34.848 0.18628 0.014749
35.152 0.18623 0.013798
35.455 0.18619 0.012901
35.758 0.18615 0.012056
36.061 0.18612 0.011259
36.364 0.18609 0.010509
36.667 0.18606 0.0098032
36.97 0.18604 0.0091395
37.273 0.18602 0.0085158
37.576 0.186 0.0079301
37.879 0.18599 0.0073805
38.182 0.18597 0.0068649
38.485 0.18596 0.0063817
38.788 0.18595 0.0059291
39.091 0.18594 0.0055054
39.394 0.18593 0.0051091
39.697 0.18593 0.0047385
40 0.18592 0.0043923


==> matlab_figures/hardsoftL20C15.csv <==
10 0.56973 0.56764
10.303 0.55107 0.54862
10.606 0.5326 0.52973
10.909 0.51434 0.51102
11.212 0.49633 0.4925
11.515 0.4786 0.47422
11.818 0.46118 0.4562
12.121 0.44409 0.43846
12.424 0.42736 0.42102
12.727 0.41101 0.40391
13.03 0.39506 0.38715
13.333 0.37952 0.37075
13.636 0.36441 0.35473
13.939 0.34975 0.33911
14.242 0.33554 0.32388
14.545 0.32178 0.30907
14.848 0.3085 0.29468
15.152 0.29568 0.28072
15.455 0.28334 0.26719
15.758 0.27148 0.25409
16.061 0.26009 0.24144
16.364 0.24917 0.22922
16.667 0.23871 0.21743
16.97 0.22873 0.20608
17.273 0.21919 0.19516
17.576 0.21011 0.18467
17.879 0.20146 0.1746
18.182 0.19325 0.16494
18.485 0.18546 0.15569
18.788 0.17808 0.14684
19.091 0.17109 0.13839
19.394 0.16449 0.13031
19.697 0.15827 0.12261
20 0.1524 0.11527
20.303 0.14688 0.10829
20.606 0.1417 0.10165
20.909 0.13683 0.095348
21.212 0.13227 0.089363
21.515 0.12801 0.083689
21.818 0.12402 0.078314
22.121 0.12031 0.073228
22.424 0.11684 0.06842
22.727 0.11362 0.063879
23.03 0.11062 0.059595
23.333 0.10784 0.055556
23.636 0.10526 0.051752
23.939 0.10287 0.048171
24.242 0.10066 0.044803
24.545 0.098625 0.041639
24.848 0.096746 0.038669
25.152 0.095016 0.035884
25.455 0.093424 0.033275
25.758 0.091962 0.030832
26.061 0.090622 0.028548
26.364 0.089393 0.026413
26.667 0.088269 0.024419
26.97 0.087242 0.022559
27.273 0.086305 0.020824
27.576 0.085451 0.019208
27.879 0.084673 0.017704
28.182 0.083966 0.016305
28.485 0.083324 0.015005
28.788 0.082742 0.013799
29.091 0.082215 0.012679
29.394 0.081738 0.011642
29.697 0.081308 0.010682
30 0.080919 0.0097929
30.303 0.080569 0.0089714
30.606 0.080254 0.0082127
30.909 0.07997 0.0075121
31.212 0.079716 0.0068658
31.515 0.079488 0.0062701
31.818 0.079284 0.0057216
32.121 0.079101 0.0052168
32.424 0.078938 0.0047528
32.727 0.078793 0.0043266
33.03 0.078663 0.0039355
33.333 0.078548 0.0035769
33.636 0.078445 0.0032484
33.939 0.078354 0.0029477
34.242 0.078273 0.0026727
34.545 0.078202 0.0024214
34.848 0.078138 0.002192
35.152 0.078083 0.0019828
35.455 0.078033 0.0017921
35.758 0.07799 0.0016184
36.061 0.077952 0.0014604
36.364 0.077918 0.0013168
36.667 0.077888 0.0011863
36.97 0.077863 0.0010679
37.273 0.07784 0.00096049
37.576 0.07782 0.00086312
37.879 0.077803 0.00077496
38.182 0.077788 0.0006952
38.485 0.077774 0.0006231
38.788 0.077763 0.00055801
39.091 0.077753 0.00049928
39.394 0.077744 0.00044634
39.697 0.077737 0.00039867
40 0.07773 0.00035579


==> matlab_figures/hardsoftL20C18.csv <==
10 0.5468 0.54514
10.303 0.52714 0.52526
10.606 0.50768 0.50554
10.909 0.48845 0.48604
11.212 0.46948 0.46678
11.515 0.45081 0.44779
11.818 0.43246 0.42911
12.121 0.41446 0.41076
12.424 0.39684 0.39277
12.727 0.37962 0.37516
13.03 0.36281 0.35795
13.333 0.34645 0.34116
13.636 0.33053 0.3248
13.939 0.31509 0.3089
14.242 0.30012 0.29346
14.545 0.28563 0.27849
14.848 0.27164 0.264
15.152 0.25814 0.24999
15.455 0.24514 0.23648
15.758 0.23264 0.22345
16.061 0.22064 0.21092
16.364 0.20914 0.19887
16.667 0.19813 0.18731
16.97 0.18761 0.17624
17.273 0.17757 0.16564
17.576 0.168 0.15552
17.879 0.1589 0.14586
18.182 0.15025 0.13665
18.485 0.14204 0.12789
18.788 0.13426 0.11957
19.091 0.12691 0.11166
19.394 0.11995 0.10417
19.697 0.1134 0.097083
20 0.10722 0.09038
20.303 0.10141 0.084051
20.606 0.095945 0.078083
20.909 0.090821 0.072463
21.212 0.08602 0.067177
21.515 0.081528 0.062211
21.818 0.077331 0.057552
22.121 0.073414 0.053186
22.424 0.069764 0.0491
22.727 0.066367 0.045281
23.03 0.06321 0.041716
23.333 0.060279 0.038391
23.636 0.057563 0.035295
23.939 0.055048 0.032415
24.242 0.052723 0.029738
24.545 0.050577 0.027255
24.848 0.048598 0.024953
25.152 0.046775 0.022822
25.455 0.045099 0.020852
25.758 0.043559 0.019032
26.061 0.042147 0.017353
26.364 0.040853 0.015806
26.667 0.039669 0.014382
26.97 0.038587 0.013073
27.273 0.0376 0.011871
27.576 0.036701 0.010768
27.879 0.035881 0.0097583
28.182 0.035137 0.008834
28.485 0.034461 0.007989
28.788 0.033848 0.0072176
29.091 0.033293 0.006514
29.394 0.03279 0.0058731
29.697 0.032337 0.0052898
30 0.031927 0.0047597
30.303 0.031558 0.0042783
30.606 0.031226 0.0038417
30.909 0.030928 0.0034462
31.212 0.03066 0.0030883
31.515 0.03042 0.0027647
31.818 0.030205 0.0024726
32.121 0.030013 0.0022091
32.424 0.029841 0.0019718
32.727 0.029687 0.0017581
33.03 0.029551 0.0015661
33.333 0.029429 0.0013936
33.636 0.029321 0.0012389
33.939 0.029225 0.0011002
34.242 0.02914 0.00097608
34.545 0.029065 0.0008651
34.848 0.028998 0.00076597
35.152 0.028939 0.00067752
35.455 0.028888 0.00059869
35.758 0.028842 0.0005285
36.061 0.028802 0.00046608
36.364 0.028766 0.00041062
36.667 0.028735 0.0003614
36.97 0.028708 0.00031777
37.273 0.028684 0.00027912
37.576 0.028663 0.00024493
37.879 0.028645 0.00021472
38.182 0.028629 0.00018804
38.485 0.028615 0.00016451
38.788 0.028603 0.00014379
39.091 0.028592 0.00012555
39.394 0.028583 0.00010951
39.697 0.028575 9.5429e-05
40 0.028569 8.3075e-05


==> matlab_figures/soft1.csv <==
1 1 1 0.28028 0.019315
2 1 0.80283 0.23615 0.01755
3 1 0.6415 0.21034 0.016517
4 0.97278 0.52704 0.19202 0.015785
5 0.61764 0.43825 0.17782 0.015216
6 0.32746 0.36571 0.16621 0.014752
7 0.082123 0.30437 0.1564 0.01436
8 0 0.25124 0.14789 0.014019
9 0 0.20438 0.1404 0.01372
10 0 0.16246 0.13369 0.013451
11 0 0.12453 0.12762 0.013209
12 0 0.089913 0.12208 0.012987
13 0 0.058065 0.11699 0.012783
14 0 0.028579 0.11227 0.012594
15 0 0.0011273 0.10788 0.012419
16 0 0 0.10377 0.012254
17 0 0 0.099908 0.0121
18 0 0 0.096269 0.011954
19 0 0 0.092827 0.011817
20 0 0 0.089561 0.011686
21 0 0 0.086455 0.011562
22 0 0 0.083494 0.011443
23 0 0 0.080664 0.01133
24 0 0 0.077955 0.011222
25 0 0 0.075356 0.011118
26 0 0 0.072859 0.011018
27 0 0 0.070456 0.010922
28 0 0 0.068141 0.010829
29 0 0 0.065907 0.01074
30 0 0 0.063749 0.010654
31 0 0 0.061661 0.01057
32 0 0 0.05964 0.010489
33 0 0 0.057681 0.010411
34 0 0 0.055781 0.010335
35 0 0 0.053935 0.010261
36 0 0 0.052142 0.010189
37 0 0 0.050398 0.01012
38 0 0 0.0487 0.010052
39 0 0 0.047046 0.0099856
40 0 0 0.045434 0.0099211
41 0 0 0.043862 0.0098582
42 0 0 0.042328 0.0097968
43 0 0 0.04083 0.0097369
44 0 0 0.039367 0.0096784
45 0 0 0.037936 0.0096211
46 0 0 0.036537 0.0095652
47 0 0 0.035168 0.0095104
48 0 0 0.033827 0.0094568
49 0 0 0.032515 0.0094043
50 0 0 0.031229 0.0093528
51 0 0 0.029968 0.0093024
52 0 0 0.028732 0.009253
53 0 0 0.027519 0.0092045
54 0 0 0.026329 0.0091569
55 0 0 0.025161 0.0091101
56 0 0 0.024014 0.0090643
57 0 0 0.022887 0.0090192
58 0 0 0.02178 0.0089749
59 0 0 0.020692 0.0089314
60 0 0 0.019622 0.0088886


==> matlab_figures/soft1_backup.csv <==
1 1 1 0.38476 0.25539
2 1 0.80283 0.34063 0.25363
3 1 0.6415 0.31482 0.25259
4 0.97278 0.52704 0.2965 0.25186
5 0.61764 0.43825 0.2823 0.25129
6 0.32746 0.36571 0.27069 0.25083
7 0.082123 0.30437 0.26088 0.25044
8 0 0.25124 0.25238 0.2501
9 0 0.20438 0.24488 0.2498
10 0 0.16246 0.23817 0.24953
11 0 0.12453 0.2321 0.24928
12 0 0.089913 0.22656 0.24906
13 0 0.058065 0.22147 0.24886
14 0 0.028579 0.21675 0.24867
15 0 0.0011273 0.21236 0.24849
16 0 0 0.20825 0.24833
17 0 0 0.20439 0.24818
18 0 0 0.20075 0.24803
19 0 0 0.19731 0.24789
20 0 0 0.19404 0.24776


==> matlab_figures/soft1_complete.csv <==
1 1 1 0.28028 0.019315
2 1 0.80283 0.23615 0.01755
3 1 0.6415 0.21034 0.016517
4 0.97278 0.52704 0.19202 0.015785
5 0.61764 0.43825 0.17782 0.015216
6 0.32746 0.36571 0.16621 0.014752
7 0.082123 0.30437 0.1564 0.01436
8 0 0.25124 0.14789 0.014019
9 0 0.20438 0.1404 0.01372
10 0 0.16246 0.13369 0.013451
11 0 0.12453 0.12762 0.013209
12 0 0.089913 0.12208 0.012987
13 0 0.058065 0.11699 0.012783
14 0 0.028579 0.11227 0.012594
15 0 0.0011273 0.10788 0.012419
16 0 0 0.10377 0.012254
17 0 0 0.099908 0.0121
18 0 0 0.096269 0.011954
19 0 0 0.092827 0.011817
20 0 0 0.089561 0.011686
21 0 0 0.086455 0.011562
22 0 0 0.083494 0.011443
23 0 0 0.080664 0.01133
24 0 0 0.077955 0.011222
25 0 0 0.075356 0.011118
26 0 0 0.072859 0.011018
27 0 0 0.070456 0.010922
28 0 0 0.068141 0.010829
29 0 0 0.065907 0.01074
30 0 0 0.063749 0.010654
31 0 0 0.061661 0.01057
32 0 0 0.05964 0.010489
33 0 0 0.057681 0.010411
34 0 0 0.055781 0.010335
35 0 0 0.053935 0.010261
36 0 0 0.052142 0.010189
37 0 0 0.050398 0.01012
38 0 0 0.0487 0.010052
39 0 0 0.047046 0.0099856
40 0 0 0.045434 0.0099211
41 0 0 0.043862 0.0098582
42 0 0 0.042328 0.0097968
43 0 0 0.04083 0.0097369
44 0 0 0.039367 0.0096784
45 0 0 0.037936 0.0096211
46 0 0 0.036537 0.0095652
47 0 0 0.035168 0.0095104
48 0 0 0.033827 0.0094568
49 0 0 0.032515 0.0094043
50 0 0 0.031229 0.0093528
51 0 0 0.029968 0.0093024
52 0 0 0.028732 0.009253
53 0 0 0.027519 0.0092045
54 0 0 0.026329 0.0091569
55 0 0 0.025161 0.0091101
56 0 0 0.024014 0.0090643
57 0 0 0.022887 0.0090192
58 0 0 0.02178 0.0089749
59 0 0 0.020692 0.0089314
60 0 0 0.019622 0.0088886
61 0 0 0.018569 0.0088465
62 0 0 0.017534 0.0088051
63 0 0 0.016516 0.0087643
64 0 0 0.015513 0.0087242
65 0 0 0.014526 0.0086847
66 0 0 0.013554 0.0086459
67 0 0 0.012597 0.0086076
68 0 0 0.011653 0.0085698
69 0 0 0.010724 0.0085327
70 0 0 0.0098081 0.008496
71 0 0 0.0089051 0.0084599
72 0 0 0.0080147 0.0084243
73 0 0 0.0071366 0.0083892
74 0 0 0.0062704 0.0083545
75 0 0 0.0054159 0.0083203
76 0 0 0.0045727 0.0082866
77 0 0 0.0037405 0.0082533
78 0 0 0.002919 0.0082205
79 0 0 0.002108 0.008188
80 0 0 0.0013072 0.008156
81 0 0 0.00051638 0.0081244
82 0 0 0 0.0080931
83 0 0 0 0.0080622
84 0 0 0 0.0080318
85 0 0 0 0.0080016
86 0 0 0 0.0079718
87 0 0 0 0.0079424
88 0 0 0 0.0079133
89 0 0 0 0.0078845
90 0 0 0 0.0078561
91 0 0 0 0.0078279
92 0 0 0 0.0078001
93 0 0 0 0.0077726
94 0 0 0 0.0077453
95 0 0 0 0.0077184
96 0 0 0 0.0076917
97 0 0 0 0.0076653
98 0 0 0 0.0076392
99 0 0 0 0.0076134
100 0 0 0 0.0075878
101 0 0 0 0.0075624
102 0 0 0 0.0075373
103 0 0 0 0.0075125
104 0 0 0 0.0074879
105 0 0 0 0.0074635
106 0 0 0 0.0074394
107 0 0 0 0.0074155
108 0 0 0 0.0073918
109 0 0 0 0.0073683
110 0 0 0 0.0073451
111 0 0 0 0.007322
112 0 0 0 0.0072992
113 0 0 0 0.0072765
114 0 0 0 0.0072541
115 0 0 0 0.0072319
116 0 0 0 0.0072098
117 0 0 0 0.007188
118 0 0 0 0.0071663
119 0 0 0 0.0071448
120 0 0 0 0.0071235
121 0 0 0 0.0071024
122 0 0 0 0.0070814
123 0 0 0 0.0070606
124 0 0 0 0.00704
125 0 0 0 0.0070195
126 0 0 0 0.0069992
127 0 0 0 0.0069791
128 0 0 0 0.0069591
129 0 0 0 0.0069393
130 0 0 0 0.0069197
131 0 0 0 0.0069001
132 0 0 0 0.0068808
133 0 0 0 0.0068616
134 0 0 0 0.0068425
135 0 0 0 0.0068236
136 0 0 0 0.0068048
137 0 0 0 0.0067861
138 0 0 0 0.0067676
139 0 0 0 0.0067492
140 0 0 0 0.0067309
141 0 0 0 0.0067128
142 0 0 0 0.0066948
143 0 0 0 0.006677
144 0 0 0 0.0066592
145 0 0 0 0.0066416
146 0 0 0 0.0066241
147 0 0 0 0.0066067
148 0 0 0 0.0065894
149 0 0 0 0.0065723
150 0 0 0 0.0065553
151 0 0 0 0.0065383
152 0 0 0 0.0065215
153 0 0 0 0.0065048
154 0 0 0 0.0064882
155 0 0 0 0.0064718
156 0 0 0 0.0064554
157 0 0 0 0.0064391
158 0 0 0 0.0064229
159 0 0 0 0.0064069
160 0 0 0 0.0063909
161 0 0 0 0.006375
162 0 0 0 0.0063593
163 0 0 0 0.0063436
164 0 0 0 0.006328
165 0 0 0 0.0063126
166 0 0 0 0.0062972
167 0 0 0 0.0062819
168 0 0 0 0.0062667
169 0 0 0 0.0062516
170 0 0 0 0.0062365
171 0 0 0 0.0062216
172 0 0 0 0.0062067
173 0 0 0 0.006192
174 0 0 0 0.0061773
175 0 0 0 0.0061627
176 0 0 0 0.0061482
177 0 0 0 0.0061338
178 0 0 0 0.0061194
179 0 0 0 0.0061052
180 0 0 0 0.006091
181 0 0 0 0.0060769
182 0 0 0 0.0060628
183 0 0 0 0.0060489
184 0 0 0 0.006035
185 0 0 0 0.0060212
186 0 0 0 0.0060075
187 0 0 0 0.0059938
188 0 0 0 0.0059802
189 0 0 0 0.0059667
190 0 0 0 0.0059533
191 0 0 0 0.0059399
192 0 0 0 0.0059266
193 0 0 0 0.0059134
194 0 0 0 0.0059002
195 0 0 0 0.0058872
196 0 0 0 0.0058741
197 0 0 0 0.0058612
198 0 0 0 0.0058483
199 0 0 0 0.0058354
200 0 0 0 0.0058227
201 0 0 0 0.00581
202 0 0 0 0.0057973
203 0 0 0 0.0057848
204 0 0 0 0.0057723
205 0 0 0 0.0057598
206 0 0 0 0.0057474
207 0 0 0 0.0057351
208 0 0 0 0.0057228
209 0 0 0 0.0057106
210 0 0 0 0.0056984
211 0 0 0 0.0056863
212 0 0 0 0.0056743
213 0 0 0 0.0056623
214 0 0 0 0.0056504
215 0 0 0 0.0056385
216 0 0 0 0.0056267
217 0 0 0 0.0056149
218 0 0 0 0.0056032
219 0 0 0 0.0055916
220 0 0 0 0.00558
221 0 0 0 0.0055684
222 0 0 0 0.0055569
223 0 0 0 0.0055455
224 0 0 0 0.0055341
225 0 0 0 0.0055227
226 0 0 0 0.0055115
227 0 0 0 0.0055002
228 0 0 0 0.005489
229 0 0 0 0.0054779
230 0 0 0 0.0054668
231 0 0 0 0.0054557
232 0 0 0 0.0054447
233 0 0 0 0.0054338
234 0 0 0 0.0054229
235 0 0 0 0.005412
236 0 0 0 0.0054012
237 0 0 0 0.0053904
238 0 0 0 0.0053797
239 0 0 0 0.005369
240 0 0 0 0.0053584
241 0 0 0 0.0053478
242 0 0 0 0.0053373
243 0 0 0 0.0053268
244 0 0 0 0.0053163
245 0 0 0 0.0053059
246 0 0 0 0.0052955
247 0 0 0 0.0052852
248 0 0 0 0.0052749
249 0 0 0 0.0052647
250 0 0 0 0.0052544
251 0 0 0 0.0052443
252 0 0 0 0.0052342
253 0 0 0 0.0052241
254 0 0 0 0.005214
255 0 0 0 0.005204
256 0 0 0 0.0051941
257 0 0 0 0.0051841
258 0 0 0 0.0051742
259 0 0 0 0.0051644
260 0 0 0 0.0051546
261 0 0 0 0.0051448
262 0 0 0 0.0051351
263 0 0 0 0.0051254
264 0 0 0 0.0051157
265 0 0 0 0.0051061
266 0 0 0 0.0050965
267 0 0 0 0.0050869
268 0 0 0 0.0050774
269 0 0 0 0.0050679
270 0 0 0 0.0050585
271 0 0 0 0.0050491
272 0 0 0 0.0050397
273 0 0 0 0.0050303
274 0 0 0 0.005021
275 0 0 0 0.0050117
276 0 0 0 0.0050025
277 0 0 0 0.0049933
278 0 0 0 0.0049841
279 0 0 0 0.004975
280 0 0 0 0.0049659
281 0 0 0 0.0049568
282 0 0 0 0.0049477
283 0 0 0 0.0049387
284 0 0 0 0.0049297
285 0 0 0 0.0049208
286 0 0 0 0.0049119
287 0 0 0 0.004903
288 0 0 0 0.0048941
289 0 0 0 0.0048853
290 0 0 0 0.0048765
291 0 0 0 0.0048677
292 0 0 0 0.004859
293 0 0 0 0.0048503
294 0 0 0 0.0048416
295 0 0 0 0.004833
296 0 0 0 0.0048244
297 0 0 0 0.0048158
298 0 0 0 0.0048072
299 0 0 0 0.0047987
300 0 0 0 0.0047902
301 0 0 0 0.0047817
302 0 0 0 0.0047733
303 0 0 0 0.0047648
304 0 0 0 0.0047564
305 0 0 0 0.0047481
306 0 0 0 0.0047397
307 0 0 0 0.0047314
308 0 0 0 0.0047232
309 0 0 0 0.0047149
310 0 0 0 0.0047067
311 0 0 0 0.0046985
312 0 0 0 0.0046903
313 0 0 0 0.0046821
314 0 0 0 0.004674
315 0 0 0 0.0046659
316 0 0 0 0.0046579
317 0 0 0 0.0046498
318 0 0 0 0.0046418
319 0 0 0 0.0046338
320 0 0 0 0.0046258
321 0 0 0 0.0046179
322 0 0 0 0.00461
323 0 0 0 0.0046021
324 0 0 0 0.0045942
325 0 0 0 0.0045863
326 0 0 0 0.0045785
327 0 0 0 0.0045707
328 0 0 0 0.0045629
329 0 0 0 0.0045552
330 0 0 0 0.0045475
331 0 0 0 0.0045398
332 0 0 0 0.0045321
333 0 0 0 0.0045244
334 0 0 0 0.0045168
335 0 0 0 0.0045092
336 0 0 0 0.0045016
337 0 0 0 0.004494
338 0 0 0 0.0044865
339 0 0 0 0.0044789
340 0 0 0 0.0044714
341 0 0 0 0.004464
342 0 0 0 0.0044565
343 0 0 0 0.0044491
344 0 0 0 0.0044417
345 0 0 0 0.0044343
346 0 0 0 0.0044269
347 0 0 0 0.0044196
348 0 0 0 0.0044122
349 0 0 0 0.0044049
350 0 0 0 0.0043976
351 0 0 0 0.0043904
352 0 0 0 0.0043831
353 0 0 0 0.0043759
354 0 0 0 0.0043687
355 0 0 0 0.0043615
356 0 0 0 0.0043543
357 0 0 0 0.0043472
358 0 0 0 0.0043401
359 0 0 0 0.004333
360 0 0 0 0.0043259
361 0 0 0 0.0043188
362 0 0 0 0.0043118
363 0 0 0 0.0043048
364 0 0 0 0.0042978
365 0 0 0 0.0042908
366 0 0 0 0.0042838
367 0 0 0 0.0042769
368 0 0 0 0.0042699
369 0 0 0 0.004263
370 0 0 0 0.0042561
371 0 0 0 0.0042492
372 0 0 0 0.0042424
373 0 0 0 0.0042356
374 0 0 0 0.0042287
375 0 0 0 0.0042219
376 0 0 0 0.0042152
377 0 0 0 0.0042084
378 0 0 0 0.0042016
379 0 0 0 0.0041949
380 0 0 0 0.0041882
381 0 0 0 0.0041815
382 0 0 0 0.0041748
383 0 0 0 0.0041682
384 0 0 0 0.0041615
385 0 0 0 0.0041549
386 0 0 0 0.0041483
387 0 0 0 0.0041417
388 0 0 0 0.0041352
389 0 0 0 0.0041286
390 0 0 0 0.0041221
391 0 0 0 0.0041155
392 0 0 0 0.004109
393 0 0 0 0.0041026
394 0 0 0 0.0040961
395 0 0 0 0.0040896
396 0 0 0 0.0040832
397 0 0 0 0.0040768
398 0 0 0 0.0040704
399 0 0 0 0.004064
400 0 0 0 0.0040576
401 0 0 0 0.0040512
402 0 0 0 0.0040449
403 0 0 0 0.0040386
404 0 0 0 0.0040323
405 0 0 0 0.004026
406 0 0 0 0.0040197
407 0 0 0 0.0040134
408 0 0 0 0.0040072
409 0 0 0 0.0040009
410 0 0 0 0.0039947
411 0 0 0 0.0039885
412 0 0 0 0.0039823
413 0 0 0 0.0039762
414 0 0 0 0.00397
415 0 0 0 0.0039638
416 0 0 0 0.0039577
417 0 0 0 0.0039516
418 0 0 0 0.0039455
419 0 0 0 0.0039394
420 0 0 0 0.0039334
421 0 0 0 0.0039273
422 0 0 0 0.0039213
423 0 0 0 0.0039152
424 0 0 0 0.0039092
425 0 0 0 0.0039032
426 0 0 0 0.0038972
427 0 0 0 0.0038913
428 0 0 0 0.0038853
429 0 0 0 0.0038794
430 0 0 0 0.0038734
431 0 0 0 0.0038675
432 0 0 0 0.0038616
433 0 0 0 0.0038557
434 0 0 0 0.0038499
435 0 0 0 0.003844
436 0 0 0 0.0038381
437 0 0 0 0.0038323
438 0 0 0 0.0038265
439 0 0 0 0.0038207
440 0 0 0 0.0038149
441 0 0 0 0.0038091
442 0 0 0 0.0038033
443 0 0 0 0.0037976
444 0 0 0 0.0037918
445 0 0 0 0.0037861
446 0 0 0 0.0037804
447 0 0 0 0.0037747
448 0 0 0 0.003769
449 0 0 0 0.0037633
450 0 0 0 0.0037577
451 0 0 0 0.003752
452 0 0 0 0.0037464
453 0 0 0 0.0037407
454 0 0 0 0.0037351
455 0 0 0 0.0037295
456 0 0 0 0.0037239
457 0 0 0 0.0037184
458 0 0 0 0.0037128
459 0 0 0 0.0037072
460 0 0 0 0.0037017
461 0 0 0 0.0036962
462 0 0 0 0.0036906
463 0 0 0 0.0036851
464 0 0 0 0.0036796
465 0 0 0 0.0036742
466 0 0 0 0.0036687
467 0 0 0 0.0036632
468 0 0 0 0.0036578
469 0 0 0 0.0036524
470 0 0 0 0.0036469
471 0 0 0 0.0036415
472 0 0 0 0.0036361
473 0 0 0 0.0036307
474 0 0 0 0.0036253
475 0 0 0 0.00362
476 0 0 0 0.0036146
477 0 0 0 0.0036093
478 0 0 0 0.0036039
479 0 0 0 0.0035986
480 0 0 0 0.0035933
481 0 0 0 0.003588
482 0 0 0 0.0035827
483 0 0 0 0.0035775
484 0 0 0 0.0035722
485 0 0 0 0.0035669
486 0 0 0 0.0035617
487 0 0 0 0.0035564
488 0 0 0 0.0035512
489 0 0 0 0.003546
490 0 0 0 0.0035408
491 0 0 0 0.0035356
492 0 0 0 0.0035304
493 0 0 0 0.0035253
494 0 0 0 0.0035201
495 0 0 0 0.003515
496 0 0 0 0.0035098
497 0 0 0 0.0035047
498 0 0 0 0.0034996
499 0 0 0 0.0034945
500 0 0 0 0.0034894
501 0 0 0 0.0034843
502 0 0 0 0.0034792
503 0 0 0 0.0034741
504 0 0 0 0.0034691
505 0 0 0 0.003464
506 0 0 0 0.003459
507 0 0 0 0.003454
508 0 0 0 0.0034489
509 0 0 0 0.0034439
510 0 0 0 0.0034389
511 0 0 0 0.0034339
512 0 0 0 0.003429
513 0 0 0 0.003424
514 0 0 0 0.003419
515 0 0 0 0.0034141
516 0 0 0 0.0034092
517 0 0 0 0.0034042
518 0 0 0 0.0033993
519 0 0 0 0.0033944
520 0 0 0 0.0033895
521 0 0 0 0.0033846
522 0 0 0 0.0033797
523 0 0 0 0.0033748
524 0 0 0 0.00337
525 0 0 0 0.0033651
526 0 0 0 0.0033603
527 0 0 0 0.0033554
528 0 0 0 0.0033506
529 0 0 0 0.0033458
530 0 0 0 0.003341
531 0 0 0 0.0033362
532 0 0 0 0.0033314
533 0 0 0 0.0033266
534 0 0 0 0.0033218
535 0 0 0 0.0033171
536 0 0 0 0.0033123
537 0 0 0 0.0033076
538 0 0 0 0.0033028
539 0 0 0 0.0032981
540 0 0 0 0.0032934
541 0 0 0 0.0032887
542 0 0 0 0.003284
543 0 0 0 0.0032793
544 0 0 0 0.0032746
545 0 0 0 0.0032699
546 0 0 0 0.0032652
547 0 0 0 0.0032606
548 0 0 0 0.0032559
549 0 0 0 0.0032513
550 0 0 0 0.0032467
551 0 0 0 0.003242
552 0 0 0 0.0032374
553 0 0 0 0.0032328
554 0 0 0 0.0032282
555 0 0 0 0.0032236
556 0 0 0 0.003219
557 0 0 0 0.0032145
558 0 0 0 0.0032099
559 0 0 0 0.0032053
560 0 0 0 0.0032008
561 0 0 0 0.0031962
562 0 0 0 0.0031917
563 0 0 0 0.0031872
564 0 0 0 0.0031827
565 0 0 0 0.0031781
566 0 0 0 0.0031736
567 0 0 0 0.0031691
568 0 0 0 0.0031647
569 0 0 0 0.0031602
570 0 0 0 0.0031557
571 0 0 0 0.0031512
572 0 0 0 0.0031468
573 0 0 0 0.0031423
574 0 0 0 0.0031379
575 0 0 0 0.0031335
576 0 0 0 0.003129
577 0 0 0 0.0031246
578 0 0 0 0.0031202
579 0 0 0 0.0031158
580 0 0 0 0.0031114
581 0 0 0 0.003107
582 0 0 0 0.0031026
583 0 0 0 0.0030983
584 0 0 0 0.0030939
585 0 0 0 0.0030896
586 0 0 0 0.0030852
587 0 0 0 0.0030809
588 0 0 0 0.0030765
589 0 0 0 0.0030722
590 0 0 0 0.0030679
591 0 0 0 0.0030636
592 0 0 0 0.0030593
593 0 0 0 0.003055
594 0 0 0 0.0030507
595 0 0 0 0.0030464
596 0 0 0 0.0030421
597 0 0 0 0.0030379
598 0 0 0 0.0030336
599 0 0 0 0.0030293
600 0 0 0 0.0030251
601 0 0 0 0.0030208
602 0 0 0 0.0030166
603 0 0 0 0.0030124
604 0 0 0 0.0030082
605 0 0 0 0.003004
606 0 0 0 0.0029997
607 0 0 0 0.0029955
608 0 0 0 0.0029914
609 0 0 0 0.0029872
610 0 0 0 0.002983
611 0 0 0 0.0029788
612 0 0 0 0.0029747
613 0 0 0 0.0029705
614 0 0 0 0.0029664
615 0 0 0 0.0029622
616 0 0 0 0.0029581
617 0 0 0 0.0029539
618 0 0 0 0.0029498
619 0 0 0 0.0029457
620 0 0 0 0.0029416
621 0 0 0 0.0029375
622 0 0 0 0.0029334
623 0 0 0 0.0029293
624 0 0 0 0.0029252
625 0 0 0 0.0029211
626 0 0 0 0.0029171
627 0 0 0 0.002913
628 0 0 0 0.0029089
629 0 0 0 0.0029049
630 0 0 0 0.0029008
631 0 0 0 0.0028968
632 0 0 0 0.0028928
633 0 0 0 0.0028887
634 0 0 0 0.0028847
635 0 0 0 0.0028807
636 0 0 0 0.0028767
637 0 0 0 0.0028727
638 0 0 0 0.0028687
639 0 0 0 0.0028647
640 0 0 0 0.0028607
641 0 0 0 0.0028568
642 0 0 0 0.0028528
643 0 0 0 0.0028488
644 0 0 0 0.0028449
645 0 0 0 0.0028409
646 0 0 0 0.002837
647 0 0 0 0.002833
648 0 0 0 0.0028291
649 0 0 0 0.0028252
650 0 0 0 0.0028213
651 0 0 0 0.0028173
652 0 0 0 0.0028134
653 0 0 0 0.0028095
654 0 0 0 0.0028056
655 0 0 0 0.0028017
656 0 0 0 0.0027979
657 0 0 0 0.002794
658 0 0 0 0.0027901
659 0 0 0 0.0027862
660 0 0 0 0.0027824
661 0 0 0 0.0027785
662 0 0 0 0.0027747
663 0 0 0 0.0027708
664 0 0 0 0.002767
665 0 0 0 0.0027632
666 0 0 0 0.0027593
667 0 0 0 0.0027555
668 0 0 0 0.0027517
669 0 0 0 0.0027479
670 0 0 0 0.0027441
671 0 0 0 0.0027403
672 0 0 0 0.0027365
673 0 0 0 0.0027327
674 0 0 0 0.0027289
675 0 0 0 0.0027252
676 0 0 0 0.0027214
677 0 0 0 0.0027176
678 0 0 0 0.0027139
679 0 0 0 0.0027101
680 0 0 0 0.0027064
681 0 0 0 0.0027026
682 0 0 0 0.0026989
683 0 0 0 0.0026952
684 0 0 0 0.0026914
685 0 0 0 0.0026877
686 0 0 0 0.002684
687 0 0 0 0.0026803
688 0 0 0 0.0026766
689 0 0 0 0.0026729
690 0 0 0 0.0026692
691 0 0 0 0.0026655
692 0 0 0 0.0026618
693 0 0 0 0.0026581
694 0 0 0 0.0026545
695 0 0 0 0.0026508
696 0 0 0 0.0026471
697 0 0 0 0.0026435
698 0 0 0 0.0026398
699 0 0 0 0.0026362
700 0 0 0 0.0026325
701 0 0 0 0.0026289
702 0 0 0 0.0026253
703 0 0 0 0.0026217
704 0 0 0 0.002618
705 0 0 0 0.0026144
706 0 0 0 0.0026108
707 0 0 0 0.0026072
708 0 0 0 0.0026036
709 0 0 0 0.0026
710 0 0 0 0.0025964
711 0 0 0 0.0025928
712 0 0 0 0.0025893
713 0 0 0 0.0025857
714 0 0 0 0.0025821
715 0 0 0 0.0025786
716 0 0 0 0.002575
717 0 0 0 0.0025714
718 0 0 0 0.0025679
719 0 0 0 0.0025643
720 0 0 0 0.0025608
721 0 0 0 0.0025573
722 0 0 0 0.0025537
723 0 0 0 0.0025502
724 0 0 0 0.0025467
725 0 0 0 0.0025432
726 0 0 0 0.0025397
727 0 0 0 0.0025362
728 0 0 0 0.0025327
729 0 0 0 0.0025292
730 0 0 0 0.0025257
731 0 0 0 0.0025222
732 0 0 0 0.0025187
733 0 0 0 0.0025152
734 0 0 0 0.0025118
735 0 0 0 0.0025083
736 0 0 0 0.0025048
737 0 0 0 0.0025014
738 0 0 0 0.0024979
739 0 0 0 0.0024945
740 0 0 0 0.002491
741 0 0 0 0.0024876
742 0 0 0 0.0024842
743 0 0 0 0.0024807
744 0 0 0 0.0024773
745 0 0 0 0.0024739
746 0 0 0 0.0024705
747 0 0 0 0.0024671
748 0 0 0 0.0024637
749 0 0 0 0.0024603
750 0 0 0 0.0024569
751 0 0 0 0.0024535
752 0 0 0 0.0024501
753 0 0 0 0.0024467
754 0 0 0 0.0024433
755 0 0 0 0.0024399
756 0 0 0 0.0024366
757 0 0 0 0.0024332
758 0 0 0 0.0024298
759 0 0 0 0.0024265
760 0 0 0 0.0024231
761 0 0 0 0.0024198
762 0 0 0 0.0024164
763 0 0 0 0.0024131
764 0 0 0 0.0024098
765 0 0 0 0.0024064
766 0 0 0 0.0024031
767 0 0 0 0.0023998
768 0 0 0 0.0023965
769 0 0 0 0.0023931
770 0 0 0 0.0023898
771 0 0 0 0.0023865
772 0 0 0 0.0023832
773 0 0 0 0.0023799
774 0 0 0 0.0023766
775 0 0 0 0.0023734
776 0 0 0 0.0023701
777 0 0 0 0.0023668
778 0 0 0 0.0023635
779 0 0 0 0.0023602
780 0 0 0 0.002357
781 0 0 0 0.0023537
782 0 0 0 0.0023505
783 0 0 0 0.0023472
784 0 0 0 0.002344
785 0 0 0 0.0023407
786 0 0 0 0.0023375
787 0 0 0 0.0023342
788 0 0 0 0.002331
789 0 0 0 0.0023278
790 0 0 0 0.0023245
791 0 0 0 0.0023213
792 0 0 0 0.0023181
793 0 0 0 0.0023149
794 0 0 0 0.0023117
795 0 0 0 0.0023085
796 0 0 0 0.0023053
797 0 0 0 0.0023021
798 0 0 0 0.0022989
799 0 0 0 0.0022957
800 0 0 0 0.0022925
801 0 0 0 0.0022893
802 0 0 0 0.0022862
803 0 0 0 0.002283
804 0 0 0 0.0022798
805 0 0 0 0.0022766
806 0 0 0 0.0022735
807 0 0 0 0.0022703
808 0 0 0 0.0022672
809 0 0 0 0.002264
810 0 0 0 0.0022609
811 0 0 0 0.0022577
812 0 0 0 0.0022546
813 0 0 0 0.0022515
814 0 0 0 0.0022483
815 0 0 0 0.0022452
816 0 0 0 0.0022421
817 0 0 0 0.002239
818 0 0 0 0.0022358
819 0 0 0 0.0022327
820 0 0 0 0.0022296
821 0 0 0 0.0022265
822 0 0 0 0.0022234
823 0 0 0 0.0022203
824 0 0 0 0.0022172
825 0 0 0 0.0022142
826 0 0 0 0.0022111
827 0 0 0 0.002208
828 0 0 0 0.0022049
829 0 0 0 0.0022018
830 0 0 0 0.0021988
831 0 0 0 0.0021957
832 0 0 0 0.0021926
833 0 0 0 0.0021896
834 0 0 0 0.0021865
835 0 0 0 0.0021835
836 0 0 0 0.0021804
837 0 0 0 0.0021774
838 0 0 0 0.0021743
839 0 0 0 0.0021713
840 0 0 0 0.0021683
841 0 0 0 0.0021652
842 0 0 0 0.0021622
843 0 0 0 0.0021592
844 0 0 0 0.0021562
845 0 0 0 0.0021532
846 0 0 0 0.0021501
847 0 0 0 0.0021471
848 0 0 0 0.0021441
849 0 0 0 0.0021411
850 0 0 0 0.0021381
851 0 0 0 0.0021351
852 0 0 0 0.0021321
853 0 0 0 0.0021292
854 0 0 0 0.0021262
855 0 0 0 0.0021232
856 0 0 0 0.0021202
857 0 0 0 0.0021172
858 0 0 0 0.0021143
859 0 0 0 0.0021113
860 0 0 0 0.0021083
861 0 0 0 0.0021054
862 0 0 0 0.0021024
863 0 0 0 0.0020995
864 0 0 0 0.0020965
865 0 0 0 0.0020936
866 0 0 0 0.0020906
867 0 0 0 0.0020877
868 0 0 0 0.0020848
869 0 0 0 0.0020818
870 0 0 0 0.0020789
871 0 0 0 0.002076
872 0 0 0 0.0020731
873 0 0 0 0.0020701
874 0 0 0 0.0020672
875 0 0 0 0.0020643
876 0 0 0 0.0020614
877 0 0 0 0.0020585
878 0 0 0 0.0020556
879 0 0 0 0.0020527
880 0 0 0 0.0020498
881 0 0 0 0.0020469
882 0 0 0 0.002044
883 0 0 0 0.0020411
884 0 0 0 0.0020383
885 0 0 0 0.0020354
886 0 0 0 0.0020325
887 0 0 0 0.0020296
888 0 0 0 0.0020268
889 0 0 0 0.0020239
890 0 0 0 0.002021
891 0 0 0 0.0020182
892 0 0 0 0.0020153
893 0 0 0 0.0020125
894 0 0 0 0.0020096
895 0 0 0 0.0020068
896 0 0 0 0.0020039
897 0 0 0 0.0020011
898 0 0 0 0.0019982
899 0 0 0 0.0019954
900 0 0 0 0.0019926
901 0 0 0 0.0019897
902 0 0 0 0.0019869
903 0 0 0 0.0019841
904 0 0 0 0.0019813
905 0 0 0 0.0019785
906 0 0 0 0.0019757
907 0 0 0 0.0019728
908 0 0 0 0.00197
909 0 0 0 0.0019672
910 0 0 0 0.0019644
911 0 0 0 0.0019616
912 0 0 0 0.0019588
913 0 0 0 0.0019561
914 0 0 0 0.0019533
915 0 0 0 0.0019505
916 0 0 0 0.0019477
917 0 0 0 0.0019449
918 0 0 0 0.0019422
919 0 0 0 0.0019394
920 0 0 0 0.0019366
921 0 0 0 0.0019338
922 0 0 0 0.0019311
923 0 0 0 0.0019283
924 0 0 0 0.0019256
925 0 0 0 0.0019228
926 0 0 0 0.0019201
927 0 0 0 0.0019173
928 0 0 0 0.0019146
929 0 0 0 0.0019118
930 0 0 0 0.0019091
931 0 0 0 0.0019063
932 0 0 0 0.0019036
933 0 0 0 0.0019009
934 0 0 0 0.0018981
935 0 0 0 0.0018954
936 0 0 0 0.0018927
937 0 0 0 0.00189
938 0 0 0 0.0018873
939 0 0 0 0.0018846
940 0 0 0 0.0018818
941 0 0 0 0.0018791
942 0 0 0 0.0018764
943 0 0 0 0.0018737
944 0 0 0 0.001871
945 0 0 0 0.0018683
946 0 0 0 0.0018656
947 0 0 0 0.001863
948 0 0 0 0.0018603
949 0 0 0 0.0018576
950 0 0 0 0.0018549
951 0 0 0 0.0018522
952 0 0 0 0.0018495
953 0 0 0 0.0018469
954 0 0 0 0.0018442
955 0 0 0 0.0018415
956 0 0 0 0.0018389
957 0 0 0 0.0018362
958 0 0 0 0.0018335
959 0 0 0 0.0018309
960 0 0 0 0.0018282
961 0 0 0 0.0018256
962 0 0 0 0.0018229
963 0 0 0 0.0018203
964 0 0 0 0.0018176
965 0 0 0 0.001815
966 0 0 0 0.0018124
967 0 0 0 0.0018097
968 0 0 0 0.0018071
969 0 0 0 0.0018045
970 0 0 0 0.0018018
971 0 0 0 0.0017992
972 0 0 0 0.0017966
973 0 0 0 0.001794
974 0 0 0 0.0017914
975 0 0 0 0.0017888
976 0 0 0 0.0017861
977 0 0 0 0.0017835
978 0 0 0 0.0017809
979 0 0 0 0.0017783
980 0 0 0 0.0017757
981 0 0 0 0.0017731
982 0 0 0 0.0017705
983 0 0 0 0.0017679
984 0 0 0 0.0017654
985 0 0 0 0.0017628
986 0 0 0 0.0017602
987 0 0 0 0.0017576
988 0 0 0 0.001755
989 0 0 0 0.0017524
990 0 0 0 0.0017499
991 0 0 0 0.0017473
992 0 0 0 0.0017447
993 0 0 0 0.0017422
994 0 0 0 0.0017396
995 0 0 0 0.001737
996 0 0 0 0.0017345
997 0 0 0 0.0017319
998 0 0 0 0.0017294
999 0 0 0 0.0017268
1000 0 0 0 0.0017243
1001 0 0 0 0.0017217
1002 0 0 0 0.0017192
1003 0 0 0 0.0017167
1004 0 0 0 0.0017141
1005 0 0 0 0.0017116
1006 0 0 0 0.001709
1007 0 0 0 0.0017065
1008 0 0 0 0.001704
1009 0 0 0 0.0017015
1010 0 0 0 0.0016989
1011 0 0 0 0.0016964
1012 0 0 0 0.0016939
1013 0 0 0 0.0016914
1014 0 0 0 0.0016889
1015 0 0 0 0.0016864
1016 0 0 0 0.0016839
1017 0 0 0 0.0016814
1018 0 0 0 0.0016789
1019 0 0 0 0.0016764
1020 0 0 0 0.0016739
1021 0 0 0 0.0016714
1022 0 0 0 0.0016689
1023 0 0 0 0.0016664
1024 0 0 0 0.0016639
1025 0 0 0 0.0016614
1026 0 0 0 0.0016589
1027 0 0 0 0.0016564
1028 0 0 0 0.001654
1029 0 0 0 0.0016515
1030 0 0 0 0.001649
1031 0 0 0 0.0016465
1032 0 0 0 0.0016441
1033 0 0 0 0.0016416
1034 0 0 0 0.0016391
1035 0 0 0 0.0016367
1036 0 0 0 0.0016342
1037 0 0 0 0.0016318
1038 0 0 0 0.0016293
1039 0 0 0 0.0016269
1040 0 0 0 0.0016244
1041 0 0 0 0.001622
1042 0 0 0 0.0016195
1043 0 0 0 0.0016171
1044 0 0 0 0.0016146
1045 0 0 0 0.0016122
1046 0 0 0 0.0016098
1047 0 0 0 0.0016073
1048 0 0 0 0.0016049
1049 0 0 0 0.0016025
1050 0 0 0 0.0016
1051 0 0 0 0.0015976
1052 0 0 0 0.0015952
1053 0 0 0 0.0015928
1054 0 0 0 0.0015904
1055 0 0 0 0.0015879
1056 0 0 0 0.0015855
1057 0 0 0 0.0015831
1058 0 0 0 0.0015807
1059 0 0 0 0.0015783
1060 0 0 0 0.0015759
1061 0 0 0 0.0015735
1062 0 0 0 0.0015711
1063 0 0 0 0.0015687
1064 0 0 0 0.0015663
1065 0 0 0 0.0015639
1066 0 0 0 0.0015615
1067 0 0 0 0.0015591
1068 0 0 0 0.0015568
1069 0 0 0 0.0015544
1070 0 0 0 0.001552
1071 0 0 0 0.0015496
1072 0 0 0 0.0015472
1073 0 0 0 0.0015449
1074 0 0 0 0.0015425
1075 0 0 0 0.0015401
1076 0 0 0 0.0015377
1077 0 0 0 0.0015354
1078 0 0 0 0.001533
1079 0 0 0 0.0015307
1080 0 0 0 0.0015283
1081 0 0 0 0.0015259
1082 0 0 0 0.0015236
1083 0 0 0 0.0015212
1084 0 0 0 0.0015189
1085 0 0 0 0.0015165
1086 0 0 0 0.0015142
1087 0 0 0 0.0015118
1088 0 0 0 0.0015095
1089 0 0 0 0.0015072
1090 0 0 0 0.0015048
1091 0 0 0 0.0015025
1092 0 0 0 0.0015002
1093 0 0 0 0.0014978
1094 0 0 0 0.0014955
1095 0 0 0 0.0014932
1096 0 0 0 0.0014909
1097 0 0 0 0.0014885
1098 0 0 0 0.0014862
1099 0 0 0 0.0014839
1100 0 0 0 0.0014816
1101 0 0 0 0.0014793
1102 0 0 0 0.0014769
1103 0 0 0 0.0014746
1104 0 0 0 0.0014723
1105 0 0 0 0.00147
1106 0 0 0 0.0014677
1107 0 0 0 0.0014654
1108 0 0 0 0.0014631
1109 0 0 0 0.0014608
1110 0 0 0 0.0014585
1111 0 0 0 0.0014562
1112 0 0 0 0.0014539
1113 0 0 0 0.0014517
1114 0 0 0 0.0014494
1115 0 0 0 0.0014471
1116 0 0 0 0.0014448
1117 0 0 0 0.0014425
1118 0 0 0 0.0014402
1119 0 0 0 0.001438
1120 0 0 0 0.0014357
1121 0 0 0 0.0014334
1122 0 0 0 0.0014311
1123 0 0 0 0.0014289
1124 0 0 0 0.0014266
1125 0 0 0 0.0014243
1126 0 0 0 0.0014221
1127 0 0 0 0.0014198
1128 0 0 0 0.0014176
1129 0 0 0 0.0014153
1130 0 0 0 0.0014131
1131 0 0 0 0.0014108
1132 0 0 0 0.0014086
1133 0 0 0 0.0014063
1134 0 0 0 0.0014041
1135 0 0 0 0.0014018
1136 0 0 0 0.0013996
1137 0 0 0 0.0013973
1138 0 0 0 0.0013951
1139 0 0 0 0.0013929
1140 0 0 0 0.0013906
1141 0 0 0 0.0013884
1142 0 0 0 0.0013862
1143 0 0 0 0.0013839
1144 0 0 0 0.0013817
1145 0 0 0 0.0013795
1146 0 0 0 0.0013773
1147 0 0 0 0.001375
1148 0 0 0 0.0013728
1149 0 0 0 0.0013706
1150 0 0 0 0.0013684
1151 0 0 0 0.0013662
1152 0 0 0 0.001364
1153 0 0 0 0.0013617
1154 0 0 0 0.0013595
1155 0 0 0 0.0013573
1156 0 0 0 0.0013551
1157 0 0 0 0.0013529
1158 0 0 0 0.0013507
1159 0 0 0 0.0013485
1160 0 0 0 0.0013463
1161 0 0 0 0.0013441
1162 0 0 0 0.0013419
1163 0 0 0 0.0013398
1164 0 0 0 0.0013376
1165 0 0 0 0.0013354
1166 0 0 0 0.0013332
1167 0 0 0 0.001331
1168 0 0 0 0.0013288
1169 0 0 0 0.0013266
1170 0 0 0 0.0013245
1171 0 0 0 0.0013223
1172 0 0 0 0.0013201
1173 0 0 0 0.001318
1174 0 0 0 0.0013158
1175 0 0 0 0.0013136
1176 0 0 0 0.0013114
1177 0 0 0 0.0013093
1178 0 0 0 0.0013071
1179 0 0 0 0.001305
1180 0 0 0 0.0013028
1181 0 0 0 0.0013006
1182 0 0 0 0.0012985
1183 0 0 0 0.0012963
1184 0 0 0 0.0012942
1185 0 0 0 0.001292
1186 0 0 0 0.0012899
1187 0 0 0 0.0012877
1188 0 0 0 0.0012856
1189 0 0 0 0.0012835
1190 0 0 0 0.0012813
1191 0 0 0 0.0012792
1192 0 0 0 0.001277
1193 0 0 0 0.0012749
1194 0 0 0 0.0012728
1195 0 0 0 0.0012706
1196 0 0 0 0.0012685
1197 0 0 0 0.0012664
1198 0 0 0 0.0012642
1199 0 0 0 0.0012621
1200 0 0 0 0.00126
1201 0 0 0 0.0012579
1202 0 0 0 0.0012558
1203 0 0 0 0.0012536
1204 0 0 0 0.0012515
1205 0 0 0 0.0012494
1206 0 0 0 0.0012473
1207 0 0 0 0.0012452
1208 0 0 0 0.0012431
1209 0 0 0 0.001241
1210 0 0 0 0.0012389
1211 0 0 0 0.0012368
1212 0 0 0 0.0012347
1213 0 0 0 0.0012326
1214 0 0 0 0.0012305
1215 0 0 0 0.0012284
1216 0 0 0 0.0012263
1217 0 0 0 0.0012242
1218 0 0 0 0.0012221
1219 0 0 0 0.00122
1220 0 0 0 0.0012179
1221 0 0 0 0.0012158
1222 0 0 0 0.0012137
1223 0 0 0 0.0012117
1224 0 0 0 0.0012096
1225 0 0 0 0.0012075
1226 0 0 0 0.0012054
1227 0 0 0 0.0012033
1228 0 0 0 0.0012013
1229 0 0 0 0.0011992
1230 0 0 0 0.0011971
1231 0 0 0 0.0011951
1232 0 0 0 0.001193
1233 0 0 0 0.0011909
1234 0 0 0 0.0011889
1235 0 0 0 0.0011868
1236 0 0 0 0.0011847
1237 0 0 0 0.0011827
1238 0 0 0 0.0011806
1239 0 0 0 0.0011786
1240 0 0 0 0.0011765
1241 0 0 0 0.0011744
1242 0 0 0 0.0011724
1243 0 0 0 0.0011703
1244 0 0 0 0.0011683
1245 0 0 0 0.0011663
1246 0 0 0 0.0011642
1247 0 0 0 0.0011622
1248 0 0 0 0.0011601
1249 0 0 0 0.0011581
1250 0 0 0 0.001156
1251 0 0 0 0.001154
1252 0 0 0 0.001152
1253 0 0 0 0.0011499
1254 0 0 0 0.0011479
1255 0 0 0 0.0011459
1256 0 0 0 0.0011439
1257 0 0 0 0.0011418
1258 0 0 0 0.0011398
1259 0 0 0 0.0011378
1260 0 0 0 0.0011358
1261 0 0 0 0.0011337
1262 0 0 0 0.0011317
1263 0 0 0 0.0011297
1264 0 0 0 0.0011277
1265 0 0 0 0.0011257
1266 0 0 0 0.0011237
1267 0 0 0 0.0011217
1268 0 0 0 0.0011196
1269 0 0 0 0.0011176
1270 0 0 0 0.0011156
1271 0 0 0 0.0011136
1272 0 0 0 0.0011116
1273 0 0 0 0.0011096
1274 0 0 0 0.0011076
1275 0 0 0 0.0011056
1276 0 0 0 0.0011036
1277 0 0 0 0.0011016
1278 0 0 0 0.0010996
1279 0 0 0 0.0010976
1280 0 0 0 0.0010957
1281 0 0 0 0.0010937
1282 0 0 0 0.0010917
1283 0 0 0 0.0010897
1284 0 0 0 0.0010877
1285 0 0 0 0.0010857
1286 0 0 0 0.0010837
1287 0 0 0 0.0010818
1288 0 0 0 0.0010798
1289 0 0 0 0.0010778
1290 0 0 0 0.0010758
1291 0 0 0 0.0010739
1292 0 0 0 0.0010719
1293 0 0 0 0.0010699
1294 0 0 0 0.001068
1295 0 0 0 0.001066
1296 0 0 0 0.001064
1297 0 0 0 0.0010621
1298 0 0 0 0.0010601
1299 0 0 0 0.0010581
1300 0 0 0 0.0010562
1301 0 0 0 0.0010542
1302 0 0 0 0.0010523
1303 0 0 0 0.0010503
1304 0 0 0 0.0010484
1305 0 0 0 0.0010464
1306 0 0 0 0.0010444
1307 0 0 0 0.0010425
1308 0 0 0 0.0010406
1309 0 0 0 0.0010386
1310 0 0 0 0.0010367
1311 0 0 0 0.0010347
1312 0 0 0 0.0010328
1313 0 0 0 0.0010308
1314 0 0 0 0.0010289
1315 0 0 0 0.001027
1316 0 0 0 0.001025
1317 0 0 0 0.0010231
1318 0 0 0 0.0010212
1319 0 0 0 0.0010192
1320 0 0 0 0.0010173
1321 0 0 0 0.0010154
1322 0 0 0 0.0010134
1323 0 0 0 0.0010115
1324 0 0 0 0.0010096
1325 0 0 0 0.0010077
1326 0 0 0 0.0010057
1327 0 0 0 0.0010038
1328 0 0 0 0.0010019
1329 0 0 0 0.00099999
1330 0 0 0 0.00099808
1331 0 0 0 0.00099616
1332 0 0 0 0.00099425
1333 0 0 0 0.00099234
1334 0 0 0 0.00099043
1335 0 0 0 0.00098852
1336 0 0 0 0.00098661
1337 0 0 0 0.00098471
1338 0 0 0 0.00098281
1339 0 0 0 0.0009809
1340 0 0 0 0.000979
1341 0 0 0 0.0009771
1342 0 0 0 0.0009752
1343 0 0 0 0.00097331
1344 0 0 0 0.00097141
1345 0 0 0 0.00096952
1346 0 0 0 0.00096763
1347 0 0 0 0.00096573
1348 0 0 0 0.00096384
1349 0 0 0 0.00096196
1350 0 0 0 0.00096007
1351 0 0 0 0.00095818
1352 0 0 0 0.0009563
1353 0 0 0 0.00095442
1354 0 0 0 0.00095254
1355 0 0 0 0.00095066
1356 0 0 0 0.00094878
1357 0 0 0 0.0009469
1358 0 0 0 0.00094502
1359 0 0 0 0.00094315
1360 0 0 0 0.00094128
1361 0 0 0 0.0009394
1362 0 0 0 0.00093753
1363 0 0 0 0.00093566
1364 0 0 0 0.0009338
1365 0 0 0 0.00093193
1366 0 0 0 0.00093007
1367 0 0 0 0.0009282
1368 0 0 0 0.00092634
1369 0 0 0 0.00092448
1370 0 0 0 0.00092262
1371 0 0 0 0.00092076
1372 0 0 0 0.00091891
1373 0 0 0 0.00091705
1374 0 0 0 0.0009152
1375 0 0 0 0.00091334
1376 0 0 0 0.00091149
1377 0 0 0 0.00090964
1378 0 0 0 0.00090779
1379 0 0 0 0.00090595
1380 0 0 0 0.0009041
1381 0 0 0 0.00090226
1382 0 0 0 0.00090041
1383 0 0 0 0.00089857
1384 0 0 0 0.00089673
1385 0 0 0 0.00089489
1386 0 0 0 0.00089305
1387 0 0 0 0.00089122
1388 0 0 0 0.00088938
1389 0 0 0 0.00088755
1390 0 0 0 0.00088571
1391 0 0 0 0.00088388
1392 0 0 0 0.00088205
1393 0 0 0 0.00088022
1394 0 0 0 0.0008784
1395 0 0 0 0.00087657
1396 0 0 0 0.00087475
1397 0 0 0 0.00087292
1398 0 0 0 0.0008711
1399 0 0 0 0.00086928
1400 0 0 0 0.00086746
1401 0 0 0 0.00086564
1402 0 0 0 0.00086382
1403 0 0 0 0.00086201
1404 0 0 0 0.00086019
1405 0 0 0 0.00085838
1406 0 0 0 0.00085657
1407 0 0 0 0.00085476
1408 0 0 0 0.00085295
1409 0 0 0 0.00085114
1410 0 0 0 0.00084934
1411 0 0 0 0.00084753
1412 0 0 0 0.00084573
1413 0 0 0 0.00084392
1414 0 0 0 0.00084212
1415 0 0 0 0.00084032
1416 0 0 0 0.00083852
1417 0 0 0 0.00083672
1418 0 0 0 0.00083493
1419 0 0 0 0.00083313
1420 0 0 0 0.00083134
1421 0 0 0 0.00082955
1422 0 0 0 0.00082775
1423 0 0 0 0.00082596
1424 0 0 0 0.00082418
1425 0 0 0 0.00082239
1426 0 0 0 0.0008206
1427 0 0 0 0.00081882
1428 0 0 0 0.00081703
1429 0 0 0 0.00081525
1430 0 0 0 0.00081347
1431 0 0 0 0.00081169
1432 0 0 0 0.00080991
1433 0 0 0 0.00080813
1434 0 0 0 0.00080636
1435 0 0 0 0.00080458
1436 0 0 0 0.00080281
1437 0 0 0 0.00080103
1438 0 0 0 0.00079926
1439 0 0 0 0.00079749
1440 0 0 0 0.00079572
1441 0 0 0 0.00079396
1442 0 0 0 0.00079219
1443 0 0 0 0.00079042
1444 0 0 0 0.00078866
1445 0 0 0 0.0007869
1446 0 0 0 0.00078513
1447 0 0 0 0.00078337
1448 0 0 0 0.00078162
1449 0 0 0 0.00077986
1450 0 0 0 0.0007781
1451 0 0 0 0.00077634
1452 0 0 0 0.00077459
1453 0 0 0 0.00077284
1454 0 0 0 0.00077109
1455 0 0 0 0.00076933
1456 0 0 0 0.00076758
1457 0 0 0 0.00076584
1458 0 0 0 0.00076409
1459 0 0 0 0.00076234
1460 0 0 0 0.0007606
1461 0 0 0 0.00075886
1462 0 0 0 0.00075711
1463 0 0 0 0.00075537
1464 0 0 0 0.00075363
1465 0 0 0 0.00075189
1466 0 0 0 0.00075016
1467 0 0 0 0.00074842
1468 0 0 0 0.00074668
1469 0 0 0 0.00074495
1470 0 0 0 0.00074322
1471 0 0 0 0.00074148
1472 0 0 0 0.00073975
1473 0 0 0 0.00073802
1474 0 0 0 0.0007363
1475 0 0 0 0.00073457
1476 0 0 0 0.00073284
1477 0 0 0 0.00073112
1478 0 0 0 0.0007294
1479 0 0 0 0.00072767
1480 0 0 0 0.00072595
1481 0 0 0 0.00072423
1482 0 0 0 0.00072251
1483 0 0 0 0.0007208
1484 0 0 0 0.00071908
1485 0 0 0 0.00071736
1486 0 0 0 0.00071565
1487 0 0 0 0.00071394
1488 0 0 0 0.00071222
1489 0 0 0 0.00071051
1490 0 0 0 0.0007088
1491 0 0 0 0.0007071
1492 0 0 0 0.00070539
1493 0 0 0 0.00070368
1494 0 0 0 0.00070198
1495 0 0 0 0.00070027
1496 0 0 0 0.00069857
1497 0 0 0 0.00069687
1498 0 0 0 0.00069517
1499 0 0 0 0.00069347
1500 0 0 0 0.00069177
1501 0 0 0 0.00069007
1502 0 0 0 0.00068838
1503 0 0 0 0.00068668
1504 0 0 0 0.00068499
1505 0 0 0 0.0006833
1506 0 0 0 0.00068161
1507 0 0 0 0.00067991
1508 0 0 0 0.00067823
1509 0 0 0 0.00067654
1510 0 0 0 0.00067485
1511 0 0 0 0.00067316
1512 0 0 0 0.00067148
1513 0 0 0 0.0006698
1514 0 0 0 0.00066811
1515 0 0 0 0.00066643
1516 0 0 0 0.00066475
1517 0 0 0 0.00066307
1518 0 0 0 0.00066139
1519 0 0 0 0.00065972
1520 0 0 0 0.00065804
1521 0 0 0 0.00065637
1522 0 0 0 0.00065469
1523 0 0 0 0.00065302
1524 0 0 0 0.00065135
1525 0 0 0 0.00064968
1526 0 0 0 0.00064801
1527 0 0 0 0.00064634
1528 0 0 0 0.00064467
1529 0 0 0 0.00064301
1530 0 0 0 0.00064134
1531 0 0 0 0.00063968
1532 0 0 0 0.00063802
1533 0 0 0 0.00063636
1534 0 0 0 0.0006347
1535 0 0 0 0.00063304
1536 0 0 0 0.00063138
1537 0 0 0 0.00062972
1538 0 0 0 0.00062806
1539 0 0 0 0.00062641
1540 0 0 0 0.00062475
1541 0 0 0 0.0006231
1542 0 0 0 0.00062145
1543 0 0 0 0.0006198
1544 0 0 0 0.00061815
1545 0 0 0 0.0006165
1546 0 0 0 0.00061485
1547 0 0 0 0.00061321
1548 0 0 0 0.00061156
1549 0 0 0 0.00060992
1550 0 0 0 0.00060827
1551 0 0 0 0.00060663
1552 0 0 0 0.00060499
1553 0 0 0 0.00060335
1554 0 0 0 0.00060171
1555 0 0 0 0.00060007
1556 0 0 0 0.00059843
1557 0 0 0 0.0005968
1558 0 0 0 0.00059516
1559 0 0 0 0.00059353
1560 0 0 0 0.0005919
1561 0 0 0 0.00059026
1562 0 0 0 0.00058863
1563 0 0 0 0.000587
1564 0 0 0 0.00058538
1565 0 0 0 0.00058375
1566 0 0 0 0.00058212
1567 0 0 0 0.0005805
1568 0 0 0 0.00057887
1569 0 0 0 0.00057725
1570 0 0 0 0.00057562
1571 0 0 0 0.000574
1572 0 0 0 0.00057238
1573 0 0 0 0.00057076
1574 0 0 0 0.00056914
1575 0 0 0 0.00056753
1576 0 0 0 0.00056591
1577 0 0 0 0.0005643
1578 0 0 0 0.00056268
1579 0 0 0 0.00056107
1580 0 0 0 0.00055946
1581 0 0 0 0.00055785
1582 0 0 0 0.00055624
1583 0 0 0 0.00055463
1584 0 0 0 0.00055302
1585 0 0 0 0.00055141
1586 0 0 0 0.0005498
1587 0 0 0 0.0005482
1588 0 0 0 0.0005466
1589 0 0 0 0.00054499
1590 0 0 0 0.00054339
1591 0 0 0 0.00054179
1592 0 0 0 0.00054019
1593 0 0 0 0.00053859
1594 0 0 0 0.00053699
1595 0 0 0 0.0005354
1596 0 0 0 0.0005338
1597 0 0 0 0.0005322
1598 0 0 0 0.00053061
1599 0 0 0 0.00052902
1600 0 0 0 0.00052742
1601 0 0 0 0.00052583
1602 0 0 0 0.00052424
1603 0 0 0 0.00052265
1604 0 0 0 0.00052107
1605 0 0 0 0.00051948
1606 0 0 0 0.00051789
1607 0 0 0 0.00051631
1608 0 0 0 0.00051472
1609 0 0 0 0.00051314
1610 0 0 0 0.00051156
1611 0 0 0 0.00050998
1612 0 0 0 0.0005084
1613 0 0 0 0.00050682
1614 0 0 0 0.00050524
1615 0 0 0 0.00050366
1616 0 0 0 0.00050209
1617 0 0 0 0.00050051
1618 0 0 0 0.00049894
1619 0 0 0 0.00049736
1620 0 0 0 0.00049579
1621 0 0 0 0.00049422
1622 0 0 0 0.00049265
1623 0 0 0 0.00049108
1624 0 0 0 0.00048951
1625 0 0 0 0.00048794
1626 0 0 0 0.00048638
1627 0 0 0 0.00048481
1628 0 0 0 0.00048325
1629 0 0 0 0.00048168
1630 0 0 0 0.00048012
1631 0 0 0 0.00047856
1632 0 0 0 0.000477
1633 0 0 0 0.00047544
1634 0 0 0 0.00047388
1635 0 0 0 0.00047232
1636 0 0 0 0.00047076
1637 0 0 0 0.00046921
1638 0 0 0 0.00046765
1639 0 0 0 0.0004661
1640 0 0 0 0.00046455
1641 0 0 0 0.00046299
1642 0 0 0 0.00046144
1643 0 0 0 0.00045989
1644 0 0 0 0.00045834
1645 0 0 0 0.00045679
1646 0 0 0 0.00045525
1647 0 0 0 0.0004537
1648 0 0 0 0.00045215
1649 0 0 0 0.00045061
1650 0 0 0 0.00044907
1651 0 0 0 0.00044752
1652 0 0 0 0.00044598
1653 0 0 0 0.00044444
1654 0 0 0 0.0004429
1655 0 0 0 0.00044136
1656 0 0 0 0.00043982
1657 0 0 0 0.00043829
1658 0 0 0 0.00043675
1659 0 0 0 0.00043521
1660 0 0 0 0.00043368
1661 0 0 0 0.00043215
1662 0 0 0 0.00043061
1663 0 0 0 0.00042908
1664 0 0 0 0.00042755
1665 0 0 0 0.00042602
1666 0 0 0 0.00042449
1667 0 0 0 0.00042296
1668 0 0 0 0.00042144
1669 0 0 0 0.00041991
1670 0 0 0 0.00041838
1671 0 0 0 0.00041686
1672 0 0 0 0.00041534
1673 0 0 0 0.00041381
1674 0 0 0 0.00041229
1675 0 0 0 0.00041077
1676 0 0 0 0.00040925
1677 0 0 0 0.00040773
1678 0 0 0 0.00040622
1679 0 0 0 0.0004047
1680 0 0 0 0.00040318
1681 0 0 0 0.00040167
1682 0 0 0 0.00040015
1683 0 0 0 0.00039864
1684 0 0 0 0.00039713
1685 0 0 0 0.00039561
1686 0 0 0 0.0003941
1687 0 0 0 0.00039259
1688 0 0 0 0.00039108
1689 0 0 0 0.00038958
1690 0 0 0 0.00038807
1691 0 0 0 0.00038656
1692 0 0 0 0.00038506
1693 0 0 0 0.00038355
1694 0 0 0 0.00038205
1695 0 0 0 0.00038055
1696 0 0 0 0.00037904
1697 0 0 0 0.00037754
1698 0 0 0 0.00037604
1699 0 0 0 0.00037454
1700 0 0 0 0.00037305
1701 0 0 0 0.00037155
1702 0 0 0 0.00037005
1703 0 0 0 0.00036856
1704 0 0 0 0.00036706
1705 0 0 0 0.00036557
1706 0 0 0 0.00036407
1707 0 0 0 0.00036258
1708 0 0 0 0.00036109
1709 0 0 0 0.0003596
1710 0 0 0 0.00035811
1711 0 0 0 0.00035662
1712 0 0 0 0.00035513
1713 0 0 0 0.00035365
1714 0 0 0 0.00035216
1715 0 0 0 0.00035068
1716 0 0 0 0.00034919
1717 0 0 0 0.00034771
1718 0 0 0 0.00034622
1719 0 0 0 0.00034474
1720 0 0 0 0.00034326
1721 0 0 0 0.00034178
1722 0 0 0 0.0003403
1723 0 0 0 0.00033882
1724 0 0 0 0.00033735
1725 0 0 0 0.00033587
1726 0 0 0 0.00033439
1727 0 0 0 0.00033292
1728 0 0 0 0.00033145
1729 0 0 0 0.00032997
1730 0 0 0 0.0003285
1731 0 0 0 0.00032703
1732 0 0 0 0.00032556
1733 0 0 0 0.00032409
1734 0 0 0 0.00032262
1735 0 0 0 0.00032115
1736 0 0 0 0.00031968
1737 0 0 0 0.00031822
1738 0 0 0 0.00031675
1739 0 0 0 0.00031529
1740 0 0 0 0.00031382
1741 0 0 0 0.00031236
1742 0 0 0 0.0003109
1743 0 0 0 0.00030944
1744 0 0 0 0.00030798
1745 0 0 0 0.00030652
1746 0 0 0 0.00030506
1747 0 0 0 0.0003036
1748 0 0 0 0.00030214
1749 0 0 0 0.00030068
1750 0 0 0 0.00029923
1751 0 0 0 0.00029777
1752 0 0 0 0.00029632
1753 0 0 0 0.00029487
1754 0 0 0 0.00029342
1755 0 0 0 0.00029196
1756 0 0 0 0.00029051
1757 0 0 0 0.00028906
1758 0 0 0 0.00028761
1759 0 0 0 0.00028617
1760 0 0 0 0.00028472
1761 0 0 0 0.00028327
1762 0 0 0 0.00028183
1763 0 0 0 0.00028038
1764 0 0 0 0.00027894
1765 0 0 0 0.0002775
1766 0 0 0 0.00027605
1767 0 0 0 0.00027461
1768 0 0 0 0.00027317
1769 0 0 0 0.00027173
1770 0 0 0 0.00027029
1771 0 0 0 0.00026885
1772 0 0 0 0.00026742
1773 0 0 0 0.00026598
1774 0 0 0 0.00026454
1775 0 0 0 0.00026311
1776 0 0 0 0.00026167
1777 0 0 0 0.00026024
1778 0 0 0 0.00025881
1779 0 0 0 0.00025738
1780 0 0 0 0.00025595
1781 0 0 0 0.00025452
1782 0 0 0 0.00025309
1783 0 0 0 0.00025166
1784 0 0 0 0.00025023
1785 0 0 0 0.0002488
1786 0 0 0 0.00024738
1787 0 0 0 0.00024595
1788 0 0 0 0.00024453
1789 0 0 0 0.0002431
1790 0 0 0 0.00024168
1791 0 0 0 0.00024026
1792 0 0 0 0.00023884
1793 0 0 0 0.00023742
1794 0 0 0 0.000236
1795 0 0 0 0.00023458
1796 0 0 0 0.00023316
1797 0 0 0 0.00023174
1798 0 0 0 0.00023032
1799 0 0 0 0.00022891
1800 0 0 0 0.00022749
1801 0 0 0 0.00022608
1802 0 0 0 0.00022466
1803 0 0 0 0.00022325
1804 0 0 0 0.00022184
1805 0 0 0 0.00022043
1806 0 0 0 0.00021902
1807 0 0 0 0.00021761
1808 0 0 0 0.0002162
1809 0 0 0 0.00021479
1810 0 0 0 0.00021338
1811 0 0 0 0.00021198
1812 0 0 0 0.00021057
1813 0 0 0 0.00020917
1814 0 0 0 0.00020776
1815 0 0 0 0.00020636
1816 0 0 0 0.00020496
1817 0 0 0 0.00020356
1818 0 0 0 0.00020215
1819 0 0 0 0.00020075
1820 0 0 0 0.00019935
1821 0 0 0 0.00019796
1822 0 0 0 0.00019656
1823 0 0 0 0.00019516
1824 0 0 0 0.00019376
1825 0 0 0 0.00019237
1826 0 0 0 0.00019097
1827 0 0 0 0.00018958
1828 0 0 0 0.00018819
1829 0 0 0 0.00018679
1830 0 0 0 0.0001854
1831 0 0 0 0.00018401
1832 0 0 0 0.00018262
1833 0 0 0 0.00018123
1834 0 0 0 0.00017984
1835 0 0 0 0.00017845
1836 0 0 0 0.00017707
1837 0 0 0 0.00017568
1838 0 0 0 0.00017429
1839 0 0 0 0.00017291
1840 0 0 0 0.00017152
1841 0 0 0 0.00017014
1842 0 0 0 0.00016876
1843 0 0 0 0.00016738
1844 0 0 0 0.00016599
1845 0 0 0 0.00016461
1846 0 0 0 0.00016323
1847 0 0 0 0.00016185
1848 0 0 0 0.00016048
1849 0 0 0 0.0001591
1850 0 0 0 0.00015772
1851 0 0 0 0.00015635
1852 0 0 0 0.00015497
1853 0 0 0 0.0001536
1854 0 0 0 0.00015222
1855 0 0 0 0.00015085
1856 0 0 0 0.00014948
1857 0 0 0 0.0001481
1858 0 0 0 0.00014673
1859 0 0 0 0.00014536
1860 0 0 0 0.00014399
1861 0 0 0 0.00014263
1862 0 0 0 0.00014126
1863 0 0 0 0.00013989
1864 0 0 0 0.00013852
1865 0 0 0 0.00013716
1866 0 0 0 0.00013579
1867 0 0 0 0.00013443
1868 0 0 0 0.00013307
1869 0 0 0 0.0001317
1870 0 0 0 0.00013034
1871 0 0 0 0.00012898
1872 0 0 0 0.00012762
1873 0 0 0 0.00012626
1874 0 0 0 0.0001249
1875 0 0 0 0.00012354
1876 0 0 0 0.00012218
1877 0 0 0 0.00012083
1878 0 0 0 0.00011947
1879 0 0 0 0.00011811
1880 0 0 0 0.00011676
1881 0 0 0 0.0001154
1882 0 0 0 0.00011405
1883 0 0 0 0.0001127
1884 0 0 0 0.00011135
1885 0 0 0 0.00011
1886 0 0 0 0.00010864
1887 0 0 0 0.00010729
1888 0 0 0 0.00010595
1889 0 0 0 0.0001046
1890 0 0 0 0.00010325
1891 0 0 0 0.0001019
1892 0 0 0 0.00010056
1893 0 0 0 9.9211e-05
1894 0 0 0 9.7866e-05
1895 0 0 0 9.6522e-05
1896 0 0 0 9.5178e-05
1897 0 0 0 9.3836e-05
1898 0 0 0 9.2494e-05
1899 0 0 0 9.1152e-05
1900 0 0 0 8.9812e-05
1901 0 0 0 8.8472e-05
1902 0 0 0 8.7133e-05
1903 0 0 0 8.5794e-05
1904 0 0 0 8.4456e-05
1905 0 0 0 8.3119e-05
1906 0 0 0 8.1783e-05
1907 0 0 0 8.0447e-05
1908 0 0 0 7.9112e-05
1909 0 0 0 7.7778e-05
1910 0 0 0 7.6444e-05
1911 0 0 0 7.5111e-05
1912 0 0 0 7.3779e-05
1913 0 0 0 7.2448e-05
1914 0 0 0 7.1117e-05
1915 0 0 0 6.9787e-05
1916 0 0 0 6.8457e-05
1917 0 0 0 6.7129e-05
1918 0 0 0 6.5801e-05
1919 0 0 0 6.4473e-05
1920 0 0 0 6.3147e-05
1921 0 0 0 6.1821e-05
1922 0 0 0 6.0496e-05
1923 0 0 0 5.9171e-05
1924 0 0 0 5.7847e-05
1925 0 0 0 5.6524e-05
1926 0 0 0 5.5201e-05
1927 0 0 0 5.388e-05
1928 0 0 0 5.2558e-05
1929 0 0 0 5.1238e-05
1930 0 0 0 4.9918e-05
1931 0 0 0 4.8599e-05
1932 0 0 0 4.7281e-05
1933 0 0 0 4.5963e-05
1934 0 0 0 4.4646e-05
1935 0 0 0 4.333e-05
1936 0 0 0 4.2014e-05
1937 0 0 0 4.0699e-05
1938 0 0 0 3.9385e-05
1939 0 0 0 3.8071e-05
1940 0 0 0 3.6758e-05
1941 0 0 0 3.5446e-05
1942 0 0 0 3.4134e-05
1943 0 0 0 3.2823e-05
1944 0 0 0 3.1513e-05
1945 0 0 0 3.0204e-05
1946 0 0 0 2.8895e-05
1947 0 0 0 2.7586e-05
1948 0 0 0 2.6279e-05
1949 0 0 0 2.4972e-05
1950 0 0 0 2.3666e-05
1951 0 0 0 2.236e-05
1952 0 0 0 2.1055e-05
1953 0 0 0 1.9751e-05
1954 0 0 0 1.8447e-05
1955 0 0 0 1.7145e-05
1956 0 0 0 1.5842e-05
1957 0 0 0 1.4541e-05
1958 0 0 0 1.324e-05
1959 0 0 0 1.194e-05
1960 0 0 0 1.064e-05
1961 0 0 0 9.3413e-06
1962 0 0 0 8.0431e-06
1963 0 0 0 6.7455e-06
1964 0 0 0 5.4486e-06
1965 0 0 0 4.1523e-06
1966 0 0 0 2.8568e-06
1967 0 0 0 1.5618e-06
1968 0 0 0 2.6756e-07
1969 0 0 0 0
1970 0 0 0 0
1971 0 0 0 0
1972 0 0 0 0
1973 0 0 0 0
1974 0 0 0 0
1975 0 0 0 0
1976 0 0 0 0
1977 0 0 0 0
1978 0 0 0 0
1979 0 0 0 0
1980 0 0 0 0
1981 0 0 0 0
1982 0 0 0 0
1983 0 0 0 0
1984 0 0 0 0
1985 0 0 0 0
1986 0 0 0 0
1987 0 0 0 0
1988 0 0 0 0
1989 0 0 0 0
1990 0 0 0 0
1991 0 0 0 0
1992 0 0 0 0
1993 0 0 0 0
1994 0 0 0 0
1995 0 0 0 0
1996 0 0 0 0
1997 0 0 0 0
1998 0 0 0 0
1999 0 0 0 0
2000 0 0 0 0


==> matlab_figures/soft2.csv <==
1 1 1 0.32331 0.021815
2 1 1 0.27918 0.02005
3 1 0.8989 0.25337 0.019017
4 1 0.78444 0.23505 0.018285
5 1 0.69565 0.22085 0.017717
6 1 0.62311 0.20924 0.017252
7 1 0.56177 0.19943 0.01686
8 0.9083 0.50864 0.19093 0.01652
9 0.72085 0.46178 0.18343 0.01622
10 0.55316 0.41986 0.17672 0.015952
11 0.40147 0.38193 0.17065 0.015709
12 0.26299 0.34731 0.16512 0.015487
13 0.13559 0.31547 0.16002 0.015283
14 0.017647 0.28598 0.1553 0.015095
15 0 0.25853 0.15091 0.014919
16 0 0.23285 0.1468 0.014755
17 0 0.20873 0.14294 0.0146
18 0 0.18598 0.1393 0.014455
19 0 0.16447 0.13586 0.014317
20 0 0.14406 0.13259 0.014186
21 0 0.12465 0.12949 0.014062
22 0 0.10614 0.12653 0.013944
23 0 0.088452 0.1237 0.013831
24 0 0.071519 0.12099 0.013722
25 0 0.055276 0.11839 0.013618
26 0 0.039671 0.11589 0.013518
27 0 0.024654 0.11349 0.013422
28 0 0.010184 0.11117 0.01333
29 0 0 0.10894 0.01324
30 0 0 0.10678 0.013154
31 0 0 0.10469 0.01307
32 0 0 0.10267 0.01299
33 0 0 0.10071 0.012911
34 0 0 0.098814 0.012835
35 0 0 0.096969 0.012761
36 0 0 0.095175 0.01269
37 0 0 0.093431 0.01262
38 0 0 0.091733 0.012552
39 0 0 0.09008 0.012486
40 0 0 0.088468 0.012421
41 0 0 0.086896 0.012359
42 0 0 0.085362 0.012297
43 0 0 0.083864 0.012237
44 0 0 0.0824 0.012179
45 0 0 0.080969 0.012121
46 0 0 0.07957 0.012066
47 0 0 0.078201 0.012011
48 0 0 0.076861 0.011957
49 0 0 0.075548 0.011905
50 0 0 0.074262 0.011853
51 0 0 0.073001 0.011803
52 0 0 0.071765 0.011753
53 0 0 0.070553 0.011705
54 0 0 0.069363 0.011657
55 0 0 0.068194 0.01161
56 0 0 0.067047 0.011565
57 0 0 0.06592 0.01152
58 0 0 0.064813 0.011475
59 0 0 0.063725 0.011432
60 0 0 0.062655 0.011389

==> matlab_figures/soft2_backup.csv <==
1 1 1 0.63476 0.50539
2 1 1 0.59063 0.50363
3 1 0.92782 0.56482 0.50259
4 1 0.81336 0.5465 0.50186
5 1 0.72457 0.5323 0.50129
6 1 0.65203 0.52069 0.50083
7 1 0.59069 0.51088 0.50044
8 0.9083 0.53756 0.50238 0.5001
9 0.72085 0.4907 0.49488 0.4998
10 0.55316 0.44878 0.48817 0.49953
11 0.40147 0.41085 0.4821 0.49928
12 0.26299 0.37623 0.47656 0.49906
13 0.13559 0.34438 0.47147 0.49886
14 0.017647 0.3149 0.46675 0.49867
15 0 0.28745 0.46236 0.49849
16 0 0.26177 0.45825 0.49833
17 0 0.23765 0.45439 0.49818
18 0 0.2149 0.45075 0.49803
19 0 0.19339 0.44731 0.49789
20 0 0.17298 0.44404 0.49776


==> matlab_figures/soft2_complete.csv <==
1 1 1 0.32331 0.021815
2 1 1 0.27918 0.02005
3 1 0.8989 0.25337 0.019017
4 1 0.78444 0.23505 0.018285
5 1 0.69565 0.22085 0.017717
6 1 0.62311 0.20924 0.017252
7 1 0.56177 0.19943 0.01686
8 0.9083 0.50864 0.19093 0.01652
9 0.72085 0.46178 0.18343 0.01622
10 0.55316 0.41986 0.17672 0.015952
11 0.40147 0.38193 0.17065 0.015709
12 0.26299 0.34731 0.16512 0.015487
13 0.13559 0.31547 0.16002 0.015283
14 0.017647 0.28598 0.1553 0.015095
15 0 0.25853 0.15091 0.014919
16 0 0.23285 0.1468 0.014755
17 0 0.20873 0.14294 0.0146
18 0 0.18598 0.1393 0.014455
19 0 0.16447 0.13586 0.014317
20 0 0.14406 0.13259 0.014186
21 0 0.12465 0.12949 0.014062
22 0 0.10614 0.12653 0.013944
23 0 0.088452 0.1237 0.013831
24 0 0.071519 0.12099 0.013722
25 0 0.055276 0.11839 0.013618
26 0 0.039671 0.11589 0.013518
27 0 0.024654 0.11349 0.013422
28 0 0.010184 0.11117 0.01333
29 0 0 0.10894 0.01324
30 0 0 0.10678 0.013154
31 0 0 0.10469 0.01307
32 0 0 0.10267 0.01299
33 0 0 0.10071 0.012911
34 0 0 0.098814 0.012835
35 0 0 0.096969 0.012761
36 0 0 0.095175 0.01269
37 0 0 0.093431 0.01262
38 0 0 0.091733 0.012552
39 0 0 0.09008 0.012486
40 0 0 0.088468 0.012421
41 0 0 0.086896 0.012359
42 0 0 0.085362 0.012297
43 0 0 0.083864 0.012237
44 0 0 0.0824 0.012179
45 0 0 0.080969 0.012121
46 0 0 0.07957 0.012066
47 0 0 0.078201 0.012011
48 0 0 0.076861 0.011957
49 0 0 0.075548 0.011905
50 0 0 0.074262 0.011853
51 0 0 0.073001 0.011803
52 0 0 0.071765 0.011753
53 0 0 0.070553 0.011705
54 0 0 0.069363 0.011657
55 0 0 0.068194 0.01161
56 0 0 0.067047 0.011565
57 0 0 0.06592 0.01152
58 0 0 0.064813 0.011475
59 0 0 0.063725 0.011432
60 0 0 0.062655 0.011389
61 0 0 0.061603 0.011347
62 0 0 0.060568 0.011305
63 0 0 0.059549 0.011265
64 0 0 0.058546 0.011225
65 0 0 0.057559 0.011185
66 0 0 0.056587 0.011146
67 0 0 0.05563 0.011108
68 0 0 0.054687 0.01107
69 0 0 0.053758 0.011033
70 0 0 0.052842 0.010996
71 0 0 0.051939 0.01096
72 0 0 0.051048 0.010925
73 0 0 0.05017 0.01089
74 0 0 0.049304 0.010855
75 0 0 0.048449 0.010821
76 0 0 0.047606 0.010787
77 0 0 0.046774 0.010754
78 0 0 0.045952 0.010721
79 0 0 0.045141 0.010688
80 0 0 0.044341 0.010656
81 0 0 0.04355 0.010625
82 0 0 0.042769 0.010593
83 0 0 0.041997 0.010563
84 0 0 0.041235 0.010532
85 0 0 0.040481 0.010502
86 0 0 0.039737 0.010472
87 0 0 0.039001 0.010443
88 0 0 0.038273 0.010414
89 0 0 0.037554 0.010385
90 0 0 0.036842 0.010356
91 0 0 0.036139 0.010328
92 0 0 0.035443 0.0103
93 0 0 0.034755 0.010273
94 0 0 0.034074 0.010246
95 0 0 0.0334 0.010219
96 0 0 0.032734 0.010192
97 0 0 0.032074 0.010166
98 0 0 0.031421 0.01014
99 0 0 0.030775 0.010114
100 0 0 0.030135 0.010088
101 0 0 0.029501 0.010063
102 0 0 0.028874 0.010038
103 0 0 0.028253 0.010013
104 0 0 0.027638 0.0099882
105 0 0 0.027029 0.0099639
106 0 0 0.026425 0.0099397
107 0 0 0.025828 0.0099158
108 0 0 0.025235 0.0098921
109 0 0 0.024649 0.0098686
110 0 0 0.024067 0.0098454
111 0 0 0.023491 0.0098223
112 0 0 0.02292 0.0097995
113 0 0 0.022354 0.0097769
114 0 0 0.021793 0.0097544
115 0 0 0.021237 0.0097322
116 0 0 0.020686 0.0097102
117 0 0 0.02014 0.0096883
118 0 0 0.019598 0.0096666
119 0 0 0.019061 0.0096451
120 0 0 0.018528 0.0096238
121 0 0 0.018 0.0096027
122 0 0 0.017476 0.0095817
123 0 0 0.016956 0.0095609
124 0 0 0.01644 0.0095403
125 0 0 0.015929 0.0095199
126 0 0 0.015422 0.0094996
127 0 0 0.014919 0.0094794
128 0 0 0.014419 0.0094595
129 0 0 0.013924 0.0094397
130 0 0 0.013432 0.00942
131 0 0 0.012944 0.0094005
132 0 0 0.01246 0.0093811
133 0 0 0.01198 0.0093619
134 0 0 0.011503 0.0093428
135 0 0 0.01103 0.0093239
136 0 0 0.01056 0.0093051
137 0 0 0.010093 0.0092864
138 0 0 0.0096304 0.0092679
139 0 0 0.0091708 0.0092495
140 0 0 0.0087144 0.0092313
141 0 0 0.0082613 0.0092132
142 0 0 0.0078114 0.0091952
143 0 0 0.0073646 0.0091773
144 0 0 0.006921 0.0091595
145 0 0 0.0064804 0.0091419
146 0 0 0.0060429 0.0091244
147 0 0 0.0056083 0.009107
148 0 0 0.0051767 0.0090898
149 0 0 0.004748 0.0090726
150 0 0 0.0043222 0.0090556
151 0 0 0.0038992 0.0090387
152 0 0 0.003479 0.0090219
153 0 0 0.0030615 0.0090052
154 0 0 0.0026468 0.0089886
155 0 0 0.0022347 0.0089721
156 0 0 0.0018253 0.0089557
157 0 0 0.0014185 0.0089394
158 0 0 0.0010143 0.0089233
159 0 0 0.00061267 0.0089072
160 0 0 0.00021354 0.0088912
161 0 0 0 0.0088754
162 0 0 0 0.0088596
163 0 0 0 0.0088439
164 0 0 0 0.0088284
165 0 0 0 0.0088129
166 0 0 0 0.0087975
167 0 0 0 0.0087822
168 0 0 0 0.008767
169 0 0 0 0.0087519
170 0 0 0 0.0087369
171 0 0 0 0.0087219
172 0 0 0 0.0087071
173 0 0 0 0.0086923
174 0 0 0 0.0086776
175 0 0 0 0.008663
176 0 0 0 0.0086485
177 0 0 0 0.0086341
178 0 0 0 0.0086198
179 0 0 0 0.0086055
180 0 0 0 0.0085913
181 0 0 0 0.0085772
182 0 0 0 0.0085632
183 0 0 0 0.0085492
184 0 0 0 0.0085353
185 0 0 0 0.0085215
186 0 0 0 0.0085078
187 0 0 0 0.0084942
188 0 0 0 0.0084806
189 0 0 0 0.0084671
190 0 0 0 0.0084536
191 0 0 0 0.0084403
192 0 0 0 0.008427
193 0 0 0 0.0084137
194 0 0 0 0.0084006
195 0 0 0 0.0083875
196 0 0 0 0.0083745
197 0 0 0 0.0083615
198 0 0 0 0.0083486
199 0 0 0 0.0083358
200 0 0 0 0.008323
201 0 0 0 0.0083103
202 0 0 0 0.0082977
203 0 0 0 0.0082851
204 0 0 0 0.0082726
205 0 0 0 0.0082601
206 0 0 0 0.0082477
207 0 0 0 0.0082354
208 0 0 0 0.0082231
209 0 0 0 0.0082109
210 0 0 0 0.0081988
211 0 0 0 0.0081867
212 0 0 0 0.0081746
213 0 0 0 0.0081627
214 0 0 0 0.0081507
215 0 0 0 0.0081389
216 0 0 0 0.008127
217 0 0 0 0.0081153
218 0 0 0 0.0081036
219 0 0 0 0.0080919
220 0 0 0 0.0080803
221 0 0 0 0.0080688
222 0 0 0 0.0080573
223 0 0 0 0.0080458
224 0 0 0 0.0080344
225 0 0 0 0.0080231
226 0 0 0 0.0080118
227 0 0 0 0.0080005
228 0 0 0 0.0079894
229 0 0 0 0.0079782
230 0 0 0 0.0079671
231 0 0 0 0.0079561
232 0 0 0 0.0079451
233 0 0 0 0.0079341
234 0 0 0 0.0079232
235 0 0 0 0.0079123
236 0 0 0 0.0079015
237 0 0 0 0.0078908
238 0 0 0 0.00788
239 0 0 0 0.0078694
240 0 0 0 0.0078587
241 0 0 0 0.0078481
242 0 0 0 0.0078376
243 0 0 0 0.0078271
244 0 0 0 0.0078166
245 0 0 0 0.0078062
246 0 0 0 0.0077959
247 0 0 0 0.0077855
248 0 0 0 0.0077752
249 0 0 0 0.007765
250 0 0 0 0.0077548
251 0 0 0 0.0077446
252 0 0 0 0.0077345
253 0 0 0 0.0077244
254 0 0 0 0.0077144
255 0 0 0 0.0077044
256 0 0 0 0.0076944
257 0 0 0 0.0076845
258 0 0 0 0.0076746
259 0 0 0 0.0076647
260 0 0 0 0.0076549
261 0 0 0 0.0076451
262 0 0 0 0.0076354
263 0 0 0 0.0076257
264 0 0 0 0.007616
265 0 0 0 0.0076064
266 0 0 0 0.0075968
267 0 0 0 0.0075873
268 0 0 0 0.0075777
269 0 0 0 0.0075683
270 0 0 0 0.0075588
271 0 0 0 0.0075494
272 0 0 0 0.00754
273 0 0 0 0.0075307
274 0 0 0 0.0075214
275 0 0 0 0.0075121
276 0 0 0 0.0075028
277 0 0 0 0.0074936
278 0 0 0 0.0074844
279 0 0 0 0.0074753
280 0 0 0 0.0074662
281 0 0 0 0.0074571
282 0 0 0 0.0074481
283 0 0 0 0.0074391
284 0 0 0 0.0074301
285 0 0 0 0.0074211
286 0 0 0 0.0074122
287 0 0 0 0.0074033
288 0 0 0 0.0073945
289 0 0 0 0.0073856
290 0 0 0 0.0073768
291 0 0 0 0.0073681
292 0 0 0 0.0073593
293 0 0 0 0.0073506
294 0 0 0 0.007342
295 0 0 0 0.0073333
296 0 0 0 0.0073247
297 0 0 0 0.0073161
298 0 0 0 0.0073075
299 0 0 0 0.007299
300 0 0 0 0.0072905
301 0 0 0 0.007282
302 0 0 0 0.0072736
303 0 0 0 0.0072652
304 0 0 0 0.0072568
305 0 0 0 0.0072484
306 0 0 0 0.0072401
307 0 0 0 0.0072318
308 0 0 0 0.0072235
309 0 0 0 0.0072152
310 0 0 0 0.007207
311 0 0 0 0.0071988
312 0 0 0 0.0071906
313 0 0 0 0.0071825
314 0 0 0 0.0071744
315 0 0 0 0.0071663
316 0 0 0 0.0071582
317 0 0 0 0.0071501
318 0 0 0 0.0071421
319 0 0 0 0.0071341
320 0 0 0 0.0071262
321 0 0 0 0.0071182
322 0 0 0 0.0071103
323 0 0 0 0.0071024
324 0 0 0 0.0070945
325 0 0 0 0.0070867
326 0 0 0 0.0070789
327 0 0 0 0.0070711
328 0 0 0 0.0070633
329 0 0 0 0.0070555
330 0 0 0 0.0070478
331 0 0 0 0.0070401
332 0 0 0 0.0070324
333 0 0 0 0.0070248
334 0 0 0 0.0070171
335 0 0 0 0.0070095
336 0 0 0 0.0070019
337 0 0 0 0.0069943
338 0 0 0 0.0069868
339 0 0 0 0.0069793
340 0 0 0 0.0069718
341 0 0 0 0.0069643
342 0 0 0 0.0069568
343 0 0 0 0.0069494
344 0 0 0 0.006942
345 0 0 0 0.0069346
346 0 0 0 0.0069272
347 0 0 0 0.0069199
348 0 0 0 0.0069126
349 0 0 0 0.0069053
350 0 0 0 0.006898
351 0 0 0 0.0068907
352 0 0 0 0.0068835
353 0 0 0 0.0068762
354 0 0 0 0.006869
355 0 0 0 0.0068618
356 0 0 0 0.0068547
357 0 0 0 0.0068475
358 0 0 0 0.0068404
359 0 0 0 0.0068333
360 0 0 0 0.0068262
361 0 0 0 0.0068192
362 0 0 0 0.0068121
363 0 0 0 0.0068051
364 0 0 0 0.0067981
365 0 0 0 0.0067911
366 0 0 0 0.0067841
367 0 0 0 0.0067772
368 0 0 0 0.0067703
369 0 0 0 0.0067633
370 0 0 0 0.0067565
371 0 0 0 0.0067496
372 0 0 0 0.0067427
373 0 0 0 0.0067359
374 0 0 0 0.0067291
375 0 0 0 0.0067223
376 0 0 0 0.0067155
377 0 0 0 0.0067087
378 0 0 0 0.006702
379 0 0 0 0.0066953
380 0 0 0 0.0066885
381 0 0 0 0.0066819
382 0 0 0 0.0066752
383 0 0 0 0.0066685
384 0 0 0 0.0066619
385 0 0 0 0.0066553
386 0 0 0 0.0066487
387 0 0 0 0.0066421
388 0 0 0 0.0066355
389 0 0 0 0.0066289
390 0 0 0 0.0066224
391 0 0 0 0.0066159
392 0 0 0 0.0066094
393 0 0 0 0.0066029
394 0 0 0 0.0065964
395 0 0 0 0.00659
396 0 0 0 0.0065835
397 0 0 0 0.0065771
398 0 0 0 0.0065707
399 0 0 0 0.0065643
400 0 0 0 0.0065579
401 0 0 0 0.0065516
402 0 0 0 0.0065452
403 0 0 0 0.0065389
404 0 0 0 0.0065326
405 0 0 0 0.0065263
406 0 0 0 0.00652
407 0 0 0 0.0065138
408 0 0 0 0.0065075
409 0 0 0 0.0065013
410 0 0 0 0.0064951
411 0 0 0 0.0064888
412 0 0 0 0.0064827
413 0 0 0 0.0064765
414 0 0 0 0.0064703
415 0 0 0 0.0064642
416 0 0 0 0.0064581
417 0 0 0 0.0064519
418 0 0 0 0.0064458
419 0 0 0 0.0064398
420 0 0 0 0.0064337
421 0 0 0 0.0064276
422 0 0 0 0.0064216
423 0 0 0 0.0064156
424 0 0 0 0.0064095
425 0 0 0 0.0064036
426 0 0 0 0.0063976
427 0 0 0 0.0063916
428 0 0 0 0.0063856
429 0 0 0 0.0063797
430 0 0 0 0.0063738
431 0 0 0 0.0063679
432 0 0 0 0.006362
433 0 0 0 0.0063561
434 0 0 0 0.0063502
435 0 0 0 0.0063443
436 0 0 0 0.0063385
437 0 0 0 0.0063326
438 0 0 0 0.0063268
439 0 0 0 0.006321
440 0 0 0 0.0063152
441 0 0 0 0.0063094
442 0 0 0 0.0063037
443 0 0 0 0.0062979
444 0 0 0 0.0062922
445 0 0 0 0.0062865
446 0 0 0 0.0062807
447 0 0 0 0.006275
448 0 0 0 0.0062693
449 0 0 0 0.0062637
450 0 0 0 0.006258
451 0 0 0 0.0062523
452 0 0 0 0.0062467
453 0 0 0 0.0062411
454 0 0 0 0.0062355
455 0 0 0 0.0062299
456 0 0 0 0.0062243
457 0 0 0 0.0062187
458 0 0 0 0.0062131
459 0 0 0 0.0062076
460 0 0 0 0.006202
461 0 0 0 0.0061965
462 0 0 0 0.006191
463 0 0 0 0.0061855
464 0 0 0 0.00618
465 0 0 0 0.0061745
466 0 0 0 0.006169
467 0 0 0 0.0061636
468 0 0 0 0.0061581
469 0 0 0 0.0061527
470 0 0 0 0.0061473
471 0 0 0 0.0061419
472 0 0 0 0.0061365
473 0 0 0 0.0061311
474 0 0 0 0.0061257
475 0 0 0 0.0061203
476 0 0 0 0.006115
477 0 0 0 0.0061096
478 0 0 0 0.0061043
479 0 0 0 0.006099
480 0 0 0 0.0060937
481 0 0 0 0.0060884
482 0 0 0 0.0060831
483 0 0 0 0.0060778
484 0 0 0 0.0060725
485 0 0 0 0.0060673
486 0 0 0 0.006062
487 0 0 0 0.0060568
488 0 0 0 0.0060516
489 0 0 0 0.0060463
490 0 0 0 0.0060411
491 0 0 0 0.006036
492 0 0 0 0.0060308
493 0 0 0 0.0060256
494 0 0 0 0.0060204
495 0 0 0 0.0060153
496 0 0 0 0.0060102
497 0 0 0 0.006005
498 0 0 0 0.0059999
499 0 0 0 0.0059948
500 0 0 0 0.0059897
501 0 0 0 0.0059846
502 0 0 0 0.0059795
503 0 0 0 0.0059745
504 0 0 0 0.0059694
505 0 0 0 0.0059644
506 0 0 0 0.0059593
507 0 0 0 0.0059543
508 0 0 0 0.0059493
509 0 0 0 0.0059443
510 0 0 0 0.0059393
511 0 0 0 0.0059343
512 0 0 0 0.0059293
513 0 0 0 0.0059243
514 0 0 0 0.0059194
515 0 0 0 0.0059144
516 0 0 0 0.0059095
517 0 0 0 0.0059046
518 0 0 0 0.0058996
519 0 0 0 0.0058947
520 0 0 0 0.0058898
521 0 0 0 0.0058849
522 0 0 0 0.00588
523 0 0 0 0.0058752
524 0 0 0 0.0058703
525 0 0 0 0.0058655
526 0 0 0 0.0058606
527 0 0 0 0.0058558
528 0 0 0 0.0058509
529 0 0 0 0.0058461
530 0 0 0 0.0058413
531 0 0 0 0.0058365
532 0 0 0 0.0058317
533 0 0 0 0.0058269
534 0 0 0 0.0058222
535 0 0 0 0.0058174
536 0 0 0 0.0058127
537 0 0 0 0.0058079
538 0 0 0 0.0058032
539 0 0 0 0.0057984
540 0 0 0 0.0057937
541 0 0 0 0.005789
542 0 0 0 0.0057843
543 0 0 0 0.0057796
544 0 0 0 0.0057749
545 0 0 0 0.0057702
546 0 0 0 0.0057656
547 0 0 0 0.0057609
548 0 0 0 0.0057563
549 0 0 0 0.0057516
550 0 0 0 0.005747
551 0 0 0 0.0057424
552 0 0 0 0.0057378
553 0 0 0 0.0057331
554 0 0 0 0.0057285
555 0 0 0 0.0057239
556 0 0 0 0.0057194
557 0 0 0 0.0057148
558 0 0 0 0.0057102
559 0 0 0 0.0057057
560 0 0 0 0.0057011
561 0 0 0 0.0056966
562 0 0 0 0.005692
563 0 0 0 0.0056875
564 0 0 0 0.005683
565 0 0 0 0.0056785
566 0 0 0 0.005674
567 0 0 0 0.0056695
568 0 0 0 0.005665
569 0 0 0 0.0056605
570 0 0 0 0.005656
571 0 0 0 0.0056516
572 0 0 0 0.0056471
573 0 0 0 0.0056427
574 0 0 0 0.0056382
575 0 0 0 0.0056338
576 0 0 0 0.0056294
577 0 0 0 0.005625
578 0 0 0 0.0056205
579 0 0 0 0.0056161
580 0 0 0 0.0056118
581 0 0 0 0.0056074
582 0 0 0 0.005603
583 0 0 0 0.0055986
584 0 0 0 0.0055942
585 0 0 0 0.0055899
586 0 0 0 0.0055855
587 0 0 0 0.0055812
588 0 0 0 0.0055769
589 0 0 0 0.0055725
590 0 0 0 0.0055682
591 0 0 0 0.0055639
592 0 0 0 0.0055596
593 0 0 0 0.0055553
594 0 0 0 0.005551
595 0 0 0 0.0055467
596 0 0 0 0.0055425
597 0 0 0 0.0055382
598 0 0 0 0.0055339
599 0 0 0 0.0055297
600 0 0 0 0.0055254
601 0 0 0 0.0055212
602 0 0 0 0.0055169
603 0 0 0 0.0055127
604 0 0 0 0.0055085
605 0 0 0 0.0055043
606 0 0 0 0.0055001
607 0 0 0 0.0054959
608 0 0 0 0.0054917
609 0 0 0 0.0054875
610 0 0 0 0.0054833
611 0 0 0 0.0054792
612 0 0 0 0.005475
613 0 0 0 0.0054708
614 0 0 0 0.0054667
615 0 0 0 0.0054625
616 0 0 0 0.0054584
617 0 0 0 0.0054543
618 0 0 0 0.0054502
619 0 0 0 0.005446
620 0 0 0 0.0054419
621 0 0 0 0.0054378
622 0 0 0 0.0054337
623 0 0 0 0.0054296
624 0 0 0 0.0054255
625 0 0 0 0.0054215
626 0 0 0 0.0054174
627 0 0 0 0.0054133
628 0 0 0 0.0054093
629 0 0 0 0.0054052
630 0 0 0 0.0054012
631 0 0 0 0.0053971
632 0 0 0 0.0053931
633 0 0 0 0.0053891
634 0 0 0 0.0053851
635 0 0 0 0.005381
636 0 0 0 0.005377
637 0 0 0 0.005373
638 0 0 0 0.005369
639 0 0 0 0.0053651
640 0 0 0 0.0053611
641 0 0 0 0.0053571
642 0 0 0 0.0053531
643 0 0 0 0.0053492
644 0 0 0 0.0053452
645 0 0 0 0.0053413
646 0 0 0 0.0053373
647 0 0 0 0.0053334
648 0 0 0 0.0053294
649 0 0 0 0.0053255
650 0 0 0 0.0053216
651 0 0 0 0.0053177
652 0 0 0 0.0053138
653 0 0 0 0.0053099
654 0 0 0 0.005306
655 0 0 0 0.0053021
656 0 0 0 0.0052982
657 0 0 0 0.0052943
658 0 0 0 0.0052904
659 0 0 0 0.0052866
660 0 0 0 0.0052827
661 0 0 0 0.0052789
662 0 0 0 0.005275
663 0 0 0 0.0052712
664 0 0 0 0.0052673
665 0 0 0 0.0052635
666 0 0 0 0.0052597
667 0 0 0 0.0052559
668 0 0 0 0.005252
669 0 0 0 0.0052482
670 0 0 0 0.0052444
671 0 0 0 0.0052406
672 0 0 0 0.0052368
673 0 0 0 0.005233
674 0 0 0 0.0052293
675 0 0 0 0.0052255
676 0 0 0 0.0052217
677 0 0 0 0.005218
678 0 0 0 0.0052142
679 0 0 0 0.0052104
680 0 0 0 0.0052067
681 0 0 0 0.005203
682 0 0 0 0.0051992
683 0 0 0 0.0051955
684 0 0 0 0.0051918
685 0 0 0 0.005188
686 0 0 0 0.0051843
687 0 0 0 0.0051806
688 0 0 0 0.0051769
689 0 0 0 0.0051732
690 0 0 0 0.0051695
691 0 0 0 0.0051658
692 0 0 0 0.0051622
693 0 0 0 0.0051585
694 0 0 0 0.0051548
695 0 0 0 0.0051511
696 0 0 0 0.0051475
697 0 0 0 0.0051438
698 0 0 0 0.0051402
699 0 0 0 0.0051365
700 0 0 0 0.0051329
701 0 0 0 0.0051292
702 0 0 0 0.0051256
703 0 0 0 0.005122
704 0 0 0 0.0051184
705 0 0 0 0.0051148
706 0 0 0 0.0051111
707 0 0 0 0.0051075
708 0 0 0 0.0051039
709 0 0 0 0.0051003
710 0 0 0 0.0050968
711 0 0 0 0.0050932
712 0 0 0 0.0050896
713 0 0 0 0.005086
714 0 0 0 0.0050825
715 0 0 0 0.0050789
716 0 0 0 0.0050753
717 0 0 0 0.0050718
718 0 0 0 0.0050682
719 0 0 0 0.0050647
720 0 0 0 0.0050611
721 0 0 0 0.0050576
722 0 0 0 0.0050541
723 0 0 0 0.0050506
724 0 0 0 0.005047
725 0 0 0 0.0050435
726 0 0 0 0.00504
727 0 0 0 0.0050365
728 0 0 0 0.005033
729 0 0 0 0.0050295
730 0 0 0 0.005026
731 0 0 0 0.0050225
732 0 0 0 0.0050191
733 0 0 0 0.0050156
734 0 0 0 0.0050121
735 0 0 0 0.0050086
736 0 0 0 0.0050052
737 0 0 0 0.0050017
738 0 0 0 0.0049983
739 0 0 0 0.0049948
740 0 0 0 0.0049914
741 0 0 0 0.0049879
742 0 0 0 0.0049845
743 0 0 0 0.0049811
744 0 0 0 0.0049776
745 0 0 0 0.0049742
746 0 0 0 0.0049708
747 0 0 0 0.0049674
748 0 0 0 0.004964
749 0 0 0 0.0049606
750 0 0 0 0.0049572
751 0 0 0 0.0049538
752 0 0 0 0.0049504
753 0 0 0 0.004947
754 0 0 0 0.0049436
755 0 0 0 0.0049403
756 0 0 0 0.0049369
757 0 0 0 0.0049335
758 0 0 0 0.0049302
759 0 0 0 0.0049268
760 0 0 0 0.0049235
761 0 0 0 0.0049201
762 0 0 0 0.0049168
763 0 0 0 0.0049134
764 0 0 0 0.0049101
765 0 0 0 0.0049068
766 0 0 0 0.0049034
767 0 0 0 0.0049001
768 0 0 0 0.0048968
769 0 0 0 0.0048935
770 0 0 0 0.0048902
771 0 0 0 0.0048869
772 0 0 0 0.0048836
773 0 0 0 0.0048803
774 0 0 0 0.004877
775 0 0 0 0.0048737
776 0 0 0 0.0048704
777 0 0 0 0.0048671
778 0 0 0 0.0048639
779 0 0 0 0.0048606
780 0 0 0 0.0048573
781 0 0 0 0.0048541
782 0 0 0 0.0048508
783 0 0 0 0.0048475
784 0 0 0 0.0048443
785 0 0 0 0.004841
786 0 0 0 0.0048378
787 0 0 0 0.0048346
788 0 0 0 0.0048313
789 0 0 0 0.0048281
790 0 0 0 0.0048249
791 0 0 0 0.0048217
792 0 0 0 0.0048184
793 0 0 0 0.0048152
794 0 0 0 0.004812
795 0 0 0 0.0048088
796 0 0 0 0.0048056
797 0 0 0 0.0048024
798 0 0 0 0.0047992
799 0 0 0 0.004796
800 0 0 0 0.0047928
801 0 0 0 0.0047897
802 0 0 0 0.0047865
803 0 0 0 0.0047833
804 0 0 0 0.0047801
805 0 0 0 0.004777
806 0 0 0 0.0047738
807 0 0 0 0.0047707
808 0 0 0 0.0047675
809 0 0 0 0.0047644
810 0 0 0 0.0047612
811 0 0 0 0.0047581
812 0 0 0 0.0047549
813 0 0 0 0.0047518
814 0 0 0 0.0047487
815 0 0 0 0.0047455
816 0 0 0 0.0047424
817 0 0 0 0.0047393
818 0 0 0 0.0047362
819 0 0 0 0.0047331
820 0 0 0 0.00473
821 0 0 0 0.0047269
822 0 0 0 0.0047238
823 0 0 0 0.0047207
824 0 0 0 0.0047176
825 0 0 0 0.0047145
826 0 0 0 0.0047114
827 0 0 0 0.0047083
828 0 0 0 0.0047052
829 0 0 0 0.0047022
830 0 0 0 0.0046991
831 0 0 0 0.004696
832 0 0 0 0.004693
833 0 0 0 0.0046899
834 0 0 0 0.0046869
835 0 0 0 0.0046838
836 0 0 0 0.0046808
837 0 0 0 0.0046777
838 0 0 0 0.0046747
839 0 0 0 0.0046716
840 0 0 0 0.0046686
841 0 0 0 0.0046656
842 0 0 0 0.0046625
843 0 0 0 0.0046595
844 0 0 0 0.0046565
845 0 0 0 0.0046535
846 0 0 0 0.0046505
847 0 0 0 0.0046475
848 0 0 0 0.0046445
849 0 0 0 0.0046415
850 0 0 0 0.0046385
851 0 0 0 0.0046355
852 0 0 0 0.0046325
853 0 0 0 0.0046295
854 0 0 0 0.0046265
855 0 0 0 0.0046235
856 0 0 0 0.0046206
857 0 0 0 0.0046176
858 0 0 0 0.0046146
859 0 0 0 0.0046116
860 0 0 0 0.0046087
861 0 0 0 0.0046057
862 0 0 0 0.0046028
863 0 0 0 0.0045998
864 0 0 0 0.0045969
865 0 0 0 0.0045939
866 0 0 0 0.004591
867 0 0 0 0.004588
868 0 0 0 0.0045851
869 0 0 0 0.0045822
870 0 0 0 0.0045792
871 0 0 0 0.0045763
872 0 0 0 0.0045734
873 0 0 0 0.0045705
874 0 0 0 0.0045676
875 0 0 0 0.0045646
876 0 0 0 0.0045617
877 0 0 0 0.0045588
878 0 0 0 0.0045559
879 0 0 0 0.004553
880 0 0 0 0.0045501
881 0 0 0 0.0045472
882 0 0 0 0.0045444
883 0 0 0 0.0045415
884 0 0 0 0.0045386
885 0 0 0 0.0045357
886 0 0 0 0.0045328
887 0 0 0 0.00453
888 0 0 0 0.0045271
889 0 0 0 0.0045242
890 0 0 0 0.0045214
891 0 0 0 0.0045185
892 0 0 0 0.0045156
893 0 0 0 0.0045128
894 0 0 0 0.0045099
895 0 0 0 0.0045071
896 0 0 0 0.0045043
897 0 0 0 0.0045014
898 0 0 0 0.0044986
899 0 0 0 0.0044957
900 0 0 0 0.0044929
901 0 0 0 0.0044901
902 0 0 0 0.0044873
903 0 0 0 0.0044844
904 0 0 0 0.0044816
905 0 0 0 0.0044788
906 0 0 0 0.004476
907 0 0 0 0.0044732
908 0 0 0 0.0044704
909 0 0 0 0.0044676
910 0 0 0 0.0044648
911 0 0 0 0.004462
912 0 0 0 0.0044592
913 0 0 0 0.0044564
914 0 0 0 0.0044536
915 0 0 0 0.0044508
916 0 0 0 0.004448
917 0 0 0 0.0044453
918 0 0 0 0.0044425
919 0 0 0 0.0044397
920 0 0 0 0.0044369
921 0 0 0 0.0044342
922 0 0 0 0.0044314
923 0 0 0 0.0044287
924 0 0 0 0.0044259
925 0 0 0 0.0044231
926 0 0 0 0.0044204
927 0 0 0 0.0044176
928 0 0 0 0.0044149
929 0 0 0 0.0044122
930 0 0 0 0.0044094
931 0 0 0 0.0044067
932 0 0 0 0.0044039
933 0 0 0 0.0044012
934 0 0 0 0.0043985
935 0 0 0 0.0043958
936 0 0 0 0.004393
937 0 0 0 0.0043903
938 0 0 0 0.0043876
939 0 0 0 0.0043849
940 0 0 0 0.0043822
941 0 0 0 0.0043795
942 0 0 0 0.0043768
943 0 0 0 0.0043741
944 0 0 0 0.0043714
945 0 0 0 0.0043687
946 0 0 0 0.004366
947 0 0 0 0.0043633
948 0 0 0 0.0043606
949 0 0 0 0.0043579
950 0 0 0 0.0043552
951 0 0 0 0.0043526
952 0 0 0 0.0043499
953 0 0 0 0.0043472
954 0 0 0 0.0043445
955 0 0 0 0.0043419
956 0 0 0 0.0043392
957 0 0 0 0.0043365
958 0 0 0 0.0043339
959 0 0 0 0.0043312
960 0 0 0 0.0043286
961 0 0 0 0.0043259
962 0 0 0 0.0043233
963 0 0 0 0.0043206
964 0 0 0 0.004318
965 0 0 0 0.0043153
966 0 0 0 0.0043127
967 0 0 0 0.0043101
968 0 0 0 0.0043074
969 0 0 0 0.0043048
970 0 0 0 0.0043022
971 0 0 0 0.0042996
972 0 0 0 0.0042969
973 0 0 0 0.0042943
974 0 0 0 0.0042917
975 0 0 0 0.0042891
976 0 0 0 0.0042865
977 0 0 0 0.0042839
978 0 0 0 0.0042813
979 0 0 0 0.0042787
980 0 0 0 0.0042761
981 0 0 0 0.0042735
982 0 0 0 0.0042709
983 0 0 0 0.0042683
984 0 0 0 0.0042657
985 0 0 0 0.0042631
986 0 0 0 0.0042605
987 0 0 0 0.0042579
988 0 0 0 0.0042554
989 0 0 0 0.0042528
990 0 0 0 0.0042502
991 0 0 0 0.0042476
992 0 0 0 0.0042451
993 0 0 0 0.0042425
994 0 0 0 0.0042399
995 0 0 0 0.0042374
996 0 0 0 0.0042348
997 0 0 0 0.0042323
998 0 0 0 0.0042297
999 0 0 0 0.0042272
1000 0 0 0 0.0042246
1001 0 0 0 0.0042221
1002 0 0 0 0.0042195
1003 0 0 0 0.004217
1004 0 0 0 0.0042144
1005 0 0 0 0.0042119
1006 0 0 0 0.0042094
1007 0 0 0 0.0042069
1008 0 0 0 0.0042043
1009 0 0 0 0.0042018
1010 0 0 0 0.0041993
1011 0 0 0 0.0041968
1012 0 0 0 0.0041942
1013 0 0 0 0.0041917
1014 0 0 0 0.0041892
1015 0 0 0 0.0041867
1016 0 0 0 0.0041842
1017 0 0 0 0.0041817
1018 0 0 0 0.0041792
1019 0 0 0 0.0041767
1020 0 0 0 0.0041742
1021 0 0 0 0.0041717
1022 0 0 0 0.0041692
1023 0 0 0 0.0041667
1024 0 0 0 0.0041642
1025 0 0 0 0.0041617
1026 0 0 0 0.0041593
1027 0 0 0 0.0041568
1028 0 0 0 0.0041543
1029 0 0 0 0.0041518
1030 0 0 0 0.0041493
1031 0 0 0 0.0041469
1032 0 0 0 0.0041444
1033 0 0 0 0.0041419
1034 0 0 0 0.0041395
1035 0 0 0 0.004137
1036 0 0 0 0.0041346
1037 0 0 0 0.0041321
1038 0 0 0 0.0041296
1039 0 0 0 0.0041272
1040 0 0 0 0.0041247
1041 0 0 0 0.0041223
1042 0 0 0 0.0041198
1043 0 0 0 0.0041174
1044 0 0 0 0.004115
1045 0 0 0 0.0041125
1046 0 0 0 0.0041101
1047 0 0 0 0.0041077
1048 0 0 0 0.0041052
1049 0 0 0 0.0041028
1050 0 0 0 0.0041004
1051 0 0 0 0.0040979
1052 0 0 0 0.0040955
1053 0 0 0 0.0040931
1054 0 0 0 0.0040907
1055 0 0 0 0.0040883
1056 0 0 0 0.0040859
1057 0 0 0 0.0040835
1058 0 0 0 0.004081
1059 0 0 0 0.0040786
1060 0 0 0 0.0040762
1061 0 0 0 0.0040738
1062 0 0 0 0.0040714
1063 0 0 0 0.004069
1064 0 0 0 0.0040666
1065 0 0 0 0.0040643
1066 0 0 0 0.0040619
1067 0 0 0 0.0040595
1068 0 0 0 0.0040571
1069 0 0 0 0.0040547
1070 0 0 0 0.0040523
1071 0 0 0 0.0040499
1072 0 0 0 0.0040476
1073 0 0 0 0.0040452
1074 0 0 0 0.0040428
1075 0 0 0 0.0040405
1076 0 0 0 0.0040381
1077 0 0 0 0.0040357
1078 0 0 0 0.0040334
1079 0 0 0 0.004031
1080 0 0 0 0.0040286
1081 0 0 0 0.0040263
1082 0 0 0 0.0040239
1083 0 0 0 0.0040216
1084 0 0 0 0.0040192
1085 0 0 0 0.0040169
1086 0 0 0 0.0040145
1087 0 0 0 0.0040122
1088 0 0 0 0.0040098
1089 0 0 0 0.0040075
1090 0 0 0 0.0040052
1091 0 0 0 0.0040028
1092 0 0 0 0.0040005
1093 0 0 0 0.0039982
1094 0 0 0 0.0039958
1095 0 0 0 0.0039935
1096 0 0 0 0.0039912
1097 0 0 0 0.0039889
1098 0 0 0 0.0039865
1099 0 0 0 0.0039842
1100 0 0 0 0.0039819
1101 0 0 0 0.0039796
1102 0 0 0 0.0039773
1103 0 0 0 0.003975
1104 0 0 0 0.0039727
1105 0 0 0 0.0039704
1106 0 0 0 0.0039681
1107 0 0 0 0.0039658
1108 0 0 0 0.0039635
1109 0 0 0 0.0039612
1110 0 0 0 0.0039589
1111 0 0 0 0.0039566
1112 0 0 0 0.0039543
1113 0 0 0 0.003952
1114 0 0 0 0.0039497
1115 0 0 0 0.0039474
1116 0 0 0 0.0039451
1117 0 0 0 0.0039429
1118 0 0 0 0.0039406
1119 0 0 0 0.0039383
1120 0 0 0 0.003936
1121 0 0 0 0.0039338
1122 0 0 0 0.0039315
1123 0 0 0 0.0039292
1124 0 0 0 0.0039269
1125 0 0 0 0.0039247
1126 0 0 0 0.0039224
1127 0 0 0 0.0039202
1128 0 0 0 0.0039179
1129 0 0 0 0.0039156
1130 0 0 0 0.0039134
1131 0 0 0 0.0039111
1132 0 0 0 0.0039089
1133 0 0 0 0.0039066
1134 0 0 0 0.0039044
1135 0 0 0 0.0039021
1136 0 0 0 0.0038999
1137 0 0 0 0.0038977
1138 0 0 0 0.0038954
1139 0 0 0 0.0038932
1140 0 0 0 0.003891
1141 0 0 0 0.0038887
1142 0 0 0 0.0038865
1143 0 0 0 0.0038843
1144 0 0 0 0.003882
1145 0 0 0 0.0038798
1146 0 0 0 0.0038776
1147 0 0 0 0.0038754
1148 0 0 0 0.0038731
1149 0 0 0 0.0038709
1150 0 0 0 0.0038687
1151 0 0 0 0.0038665
1152 0 0 0 0.0038643
1153 0 0 0 0.0038621
1154 0 0 0 0.0038599
1155 0 0 0 0.0038577
1156 0 0 0 0.0038555
1157 0 0 0 0.0038533
1158 0 0 0 0.0038511
1159 0 0 0 0.0038489
1160 0 0 0 0.0038467
1161 0 0 0 0.0038445
1162 0 0 0 0.0038423
1163 0 0 0 0.0038401
1164 0 0 0 0.0038379
1165 0 0 0 0.0038357
1166 0 0 0 0.0038335
1167 0 0 0 0.0038313
1168 0 0 0 0.0038292
1169 0 0 0 0.003827
1170 0 0 0 0.0038248
1171 0 0 0 0.0038226
1172 0 0 0 0.0038205
1173 0 0 0 0.0038183
1174 0 0 0 0.0038161
1175 0 0 0 0.0038139
1176 0 0 0 0.0038118
1177 0 0 0 0.0038096
1178 0 0 0 0.0038075
1179 0 0 0 0.0038053
1180 0 0 0 0.0038031
1181 0 0 0 0.003801
1182 0 0 0 0.0037988
1183 0 0 0 0.0037967
1184 0 0 0 0.0037945
1185 0 0 0 0.0037924
1186 0 0 0 0.0037902
1187 0 0 0 0.0037881
1188 0 0 0 0.0037859
1189 0 0 0 0.0037838
1190 0 0 0 0.0037816
1191 0 0 0 0.0037795
1192 0 0 0 0.0037774
1193 0 0 0 0.0037752
1194 0 0 0 0.0037731
1195 0 0 0 0.003771
1196 0 0 0 0.0037688
1197 0 0 0 0.0037667
1198 0 0 0 0.0037646
1199 0 0 0 0.0037625
1200 0 0 0 0.0037603
1201 0 0 0 0.0037582
1202 0 0 0 0.0037561
1203 0 0 0 0.003754
1204 0 0 0 0.0037519
1205 0 0 0 0.0037497
1206 0 0 0 0.0037476
1207 0 0 0 0.0037455
1208 0 0 0 0.0037434
1209 0 0 0 0.0037413
1210 0 0 0 0.0037392
1211 0 0 0 0.0037371
1212 0 0 0 0.003735
1213 0 0 0 0.0037329
1214 0 0 0 0.0037308
1215 0 0 0 0.0037287
1216 0 0 0 0.0037266
1217 0 0 0 0.0037245
1218 0 0 0 0.0037224
1219 0 0 0 0.0037203
1220 0 0 0 0.0037182
1221 0 0 0 0.0037162
1222 0 0 0 0.0037141
1223 0 0 0 0.003712
1224 0 0 0 0.0037099
1225 0 0 0 0.0037078
1226 0 0 0 0.0037058
1227 0 0 0 0.0037037
1228 0 0 0 0.0037016
1229 0 0 0 0.0036995
1230 0 0 0 0.0036975
1231 0 0 0 0.0036954
1232 0 0 0 0.0036933
1233 0 0 0 0.0036913
1234 0 0 0 0.0036892
1235 0 0 0 0.0036871
1236 0 0 0 0.0036851
1237 0 0 0 0.003683
1238 0 0 0 0.0036809
1239 0 0 0 0.0036789
1240 0 0 0 0.0036768
1241 0 0 0 0.0036748
1242 0 0 0 0.0036727
1243 0 0 0 0.0036707
1244 0 0 0 0.0036686
1245 0 0 0 0.0036666
1246 0 0 0 0.0036645
1247 0 0 0 0.0036625
1248 0 0 0 0.0036605
1249 0 0 0 0.0036584
1250 0 0 0 0.0036564
1251 0 0 0 0.0036543
1252 0 0 0 0.0036523
1253 0 0 0 0.0036503
1254 0 0 0 0.0036482
1255 0 0 0 0.0036462
1256 0 0 0 0.0036442
1257 0 0 0 0.0036422
1258 0 0 0 0.0036401
1259 0 0 0 0.0036381
1260 0 0 0 0.0036361
1261 0 0 0 0.0036341
1262 0 0 0 0.0036321
1263 0 0 0 0.00363
1264 0 0 0 0.003628
1265 0 0 0 0.003626
1266 0 0 0 0.003624
1267 0 0 0 0.003622
1268 0 0 0 0.00362
1269 0 0 0 0.003618
1270 0 0 0 0.003616
1271 0 0 0 0.003614
1272 0 0 0 0.003612
1273 0 0 0 0.00361
1274 0 0 0 0.003608
1275 0 0 0 0.003606
1276 0 0 0 0.003604
1277 0 0 0 0.003602
1278 0 0 0 0.0036
1279 0 0 0 0.003598
1280 0 0 0 0.003596
1281 0 0 0 0.003594
1282 0 0 0 0.003592
1283 0 0 0 0.00359
1284 0 0 0 0.003588
1285 0 0 0 0.0035861
1286 0 0 0 0.0035841
1287 0 0 0 0.0035821
1288 0 0 0 0.0035801
1289 0 0 0 0.0035781
1290 0 0 0 0.0035762
1291 0 0 0 0.0035742
1292 0 0 0 0.0035722
1293 0 0 0 0.0035703
1294 0 0 0 0.0035683
1295 0 0 0 0.0035663
1296 0 0 0 0.0035644
1297 0 0 0 0.0035624
1298 0 0 0 0.0035604
1299 0 0 0 0.0035585
1300 0 0 0 0.0035565
1301 0 0 0 0.0035546
1302 0 0 0 0.0035526
1303 0 0 0 0.0035506
1304 0 0 0 0.0035487
1305 0 0 0 0.0035467
1306 0 0 0 0.0035448
1307 0 0 0 0.0035428
1308 0 0 0 0.0035409
1309 0 0 0 0.0035389
1310 0 0 0 0.003537
1311 0 0 0 0.0035351
1312 0 0 0 0.0035331
1313 0 0 0 0.0035312
1314 0 0 0 0.0035292
1315 0 0 0 0.0035273
1316 0 0 0 0.0035254
1317 0 0 0 0.0035234
1318 0 0 0 0.0035215
1319 0 0 0 0.0035196
1320 0 0 0 0.0035176
1321 0 0 0 0.0035157
1322 0 0 0 0.0035138
1323 0 0 0 0.0035119
1324 0 0 0 0.0035099
1325 0 0 0 0.003508
1326 0 0 0 0.0035061
1327 0 0 0 0.0035042
1328 0 0 0 0.0035022
1329 0 0 0 0.0035003
1330 0 0 0 0.0034984
1331 0 0 0 0.0034965
1332 0 0 0 0.0034946
1333 0 0 0 0.0034927
1334 0 0 0 0.0034908
1335 0 0 0 0.0034889
1336 0 0 0 0.003487
1337 0 0 0 0.003485
1338 0 0 0 0.0034831
1339 0 0 0 0.0034812
1340 0 0 0 0.0034793
1341 0 0 0 0.0034774
1342 0 0 0 0.0034755
1343 0 0 0 0.0034736
1344 0 0 0 0.0034717
1345 0 0 0 0.0034699
1346 0 0 0 0.003468
1347 0 0 0 0.0034661
1348 0 0 0 0.0034642
1349 0 0 0 0.0034623
1350 0 0 0 0.0034604
1351 0 0 0 0.0034585
1352 0 0 0 0.0034566
1353 0 0 0 0.0034548
1354 0 0 0 0.0034529
1355 0 0 0 0.003451
1356 0 0 0 0.0034491
1357 0 0 0 0.0034472
1358 0 0 0 0.0034454
1359 0 0 0 0.0034435
1360 0 0 0 0.0034416
1361 0 0 0 0.0034397
1362 0 0 0 0.0034379
1363 0 0 0 0.003436
1364 0 0 0 0.0034341
1365 0 0 0 0.0034323
1366 0 0 0 0.0034304
1367 0 0 0 0.0034285
1368 0 0 0 0.0034267
1369 0 0 0 0.0034248
1370 0 0 0 0.003423
1371 0 0 0 0.0034211
1372 0 0 0 0.0034192
1373 0 0 0 0.0034174
1374 0 0 0 0.0034155
1375 0 0 0 0.0034137
1376 0 0 0 0.0034118
1377 0 0 0 0.00341
1378 0 0 0 0.0034081
1379 0 0 0 0.0034063
1380 0 0 0 0.0034044
1381 0 0 0 0.0034026
1382 0 0 0 0.0034007
1383 0 0 0 0.0033989
1384 0 0 0 0.0033971
1385 0 0 0 0.0033952
1386 0 0 0 0.0033934
1387 0 0 0 0.0033916
1388 0 0 0 0.0033897
1389 0 0 0 0.0033879
1390 0 0 0 0.003386
1391 0 0 0 0.0033842
1392 0 0 0 0.0033824
1393 0 0 0 0.0033806
1394 0 0 0 0.0033787
1395 0 0 0 0.0033769
1396 0 0 0 0.0033751
1397 0 0 0 0.0033733
1398 0 0 0 0.0033714
1399 0 0 0 0.0033696
1400 0 0 0 0.0033678
1401 0 0 0 0.003366
1402 0 0 0 0.0033642
1403 0 0 0 0.0033623
1404 0 0 0 0.0033605
1405 0 0 0 0.0033587
1406 0 0 0 0.0033569
1407 0 0 0 0.0033551
1408 0 0 0 0.0033533
1409 0 0 0 0.0033515
1410 0 0 0 0.0033497
1411 0 0 0 0.0033479
1412 0 0 0 0.0033461
1413 0 0 0 0.0033443
1414 0 0 0 0.0033425
1415 0 0 0 0.0033407
1416 0 0 0 0.0033389
1417 0 0 0 0.0033371
1418 0 0 0 0.0033353
1419 0 0 0 0.0033335
1420 0 0 0 0.0033317
1421 0 0 0 0.0033299
1422 0 0 0 0.0033281
1423 0 0 0 0.0033263
1424 0 0 0 0.0033245
1425 0 0 0 0.0033227
1426 0 0 0 0.0033209
1427 0 0 0 0.0033192
1428 0 0 0 0.0033174
1429 0 0 0 0.0033156
1430 0 0 0 0.0033138
1431 0 0 0 0.003312
1432 0 0 0 0.0033102
1433 0 0 0 0.0033085
1434 0 0 0 0.0033067
1435 0 0 0 0.0033049
1436 0 0 0 0.0033031
1437 0 0 0 0.0033014
1438 0 0 0 0.0032996
1439 0 0 0 0.0032978
1440 0 0 0 0.0032961
1441 0 0 0 0.0032943
1442 0 0 0 0.0032925
1443 0 0 0 0.0032908
1444 0 0 0 0.003289
1445 0 0 0 0.0032872
1446 0 0 0 0.0032855
1447 0 0 0 0.0032837
1448 0 0 0 0.003282
1449 0 0 0 0.0032802
1450 0 0 0 0.0032784
1451 0 0 0 0.0032767
1452 0 0 0 0.0032749
1453 0 0 0 0.0032732
1454 0 0 0 0.0032714
1455 0 0 0 0.0032697
1456 0 0 0 0.0032679
1457 0 0 0 0.0032662
1458 0 0 0 0.0032644
1459 0 0 0 0.0032627
1460 0 0 0 0.0032609
1461 0 0 0 0.0032592
1462 0 0 0 0.0032574
1463 0 0 0 0.0032557
1464 0 0 0 0.003254
1465 0 0 0 0.0032522
1466 0 0 0 0.0032505
1467 0 0 0 0.0032488
1468 0 0 0 0.003247
1469 0 0 0 0.0032453
1470 0 0 0 0.0032436
1471 0 0 0 0.0032418
1472 0 0 0 0.0032401
1473 0 0 0 0.0032384
1474 0 0 0 0.0032366
1475 0 0 0 0.0032349
1476 0 0 0 0.0032332
1477 0 0 0 0.0032315
1478 0 0 0 0.0032297
1479 0 0 0 0.003228
1480 0 0 0 0.0032263
1481 0 0 0 0.0032246
1482 0 0 0 0.0032228
1483 0 0 0 0.0032211
1484 0 0 0 0.0032194
1485 0 0 0 0.0032177
1486 0 0 0 0.003216
1487 0 0 0 0.0032143
1488 0 0 0 0.0032126
1489 0 0 0 0.0032108
1490 0 0 0 0.0032091
1491 0 0 0 0.0032074
1492 0 0 0 0.0032057
1493 0 0 0 0.003204
1494 0 0 0 0.0032023
1495 0 0 0 0.0032006
1496 0 0 0 0.0031989
1497 0 0 0 0.0031972
1498 0 0 0 0.0031955
1499 0 0 0 0.0031938
1500 0 0 0 0.0031921
1501 0 0 0 0.0031904
1502 0 0 0 0.0031887
1503 0 0 0 0.003187
1504 0 0 0 0.0031853
1505 0 0 0 0.0031836
1506 0 0 0 0.0031819
1507 0 0 0 0.0031803
1508 0 0 0 0.0031786
1509 0 0 0 0.0031769
1510 0 0 0 0.0031752
1511 0 0 0 0.0031735
1512 0 0 0 0.0031718
1513 0 0 0 0.0031701
1514 0 0 0 0.0031684
1515 0 0 0 0.0031668
1516 0 0 0 0.0031651
1517 0 0 0 0.0031634
1518 0 0 0 0.0031617
1519 0 0 0 0.0031601
1520 0 0 0 0.0031584
1521 0 0 0 0.0031567
1522 0 0 0 0.003155
1523 0 0 0 0.0031534
1524 0 0 0 0.0031517
1525 0 0 0 0.00315
1526 0 0 0 0.0031483
1527 0 0 0 0.0031467
1528 0 0 0 0.003145
1529 0 0 0 0.0031433
1530 0 0 0 0.0031417
1531 0 0 0 0.00314
1532 0 0 0 0.0031384
1533 0 0 0 0.0031367
1534 0 0 0 0.003135
1535 0 0 0 0.0031334
1536 0 0 0 0.0031317
1537 0 0 0 0.0031301
1538 0 0 0 0.0031284
1539 0 0 0 0.0031267
1540 0 0 0 0.0031251
1541 0 0 0 0.0031234
1542 0 0 0 0.0031218
1543 0 0 0 0.0031201
1544 0 0 0 0.0031185
1545 0 0 0 0.0031168
1546 0 0 0 0.0031152
1547 0 0 0 0.0031135
1548 0 0 0 0.0031119
1549 0 0 0 0.0031103
1550 0 0 0 0.0031086
1551 0 0 0 0.003107
1552 0 0 0 0.0031053
1553 0 0 0 0.0031037
1554 0 0 0 0.003102
1555 0 0 0 0.0031004
1556 0 0 0 0.0030988
1557 0 0 0 0.0030971
1558 0 0 0 0.0030955
1559 0 0 0 0.0030939
1560 0 0 0 0.0030922
1561 0 0 0 0.0030906
1562 0 0 0 0.003089
1563 0 0 0 0.0030873
1564 0 0 0 0.0030857
1565 0 0 0 0.0030841
1566 0 0 0 0.0030825
1567 0 0 0 0.0030808
1568 0 0 0 0.0030792
1569 0 0 0 0.0030776
1570 0 0 0 0.003076
1571 0 0 0 0.0030743
1572 0 0 0 0.0030727
1573 0 0 0 0.0030711
1574 0 0 0 0.0030695
1575 0 0 0 0.0030679
1576 0 0 0 0.0030662
1577 0 0 0 0.0030646
1578 0 0 0 0.003063
1579 0 0 0 0.0030614
1580 0 0 0 0.0030598
1581 0 0 0 0.0030582
1582 0 0 0 0.0030566
1583 0 0 0 0.003055
1584 0 0 0 0.0030534
1585 0 0 0 0.0030517
1586 0 0 0 0.0030501
1587 0 0 0 0.0030485
1588 0 0 0 0.0030469
1589 0 0 0 0.0030453
1590 0 0 0 0.0030437
1591 0 0 0 0.0030421
1592 0 0 0 0.0030405
1593 0 0 0 0.0030389
1594 0 0 0 0.0030373
1595 0 0 0 0.0030357
1596 0 0 0 0.0030341
1597 0 0 0 0.0030325
1598 0 0 0 0.0030309
1599 0 0 0 0.0030294
1600 0 0 0 0.0030278
1601 0 0 0 0.0030262
1602 0 0 0 0.0030246
1603 0 0 0 0.003023
1604 0 0 0 0.0030214
1605 0 0 0 0.0030198
1606 0 0 0 0.0030182
1607 0 0 0 0.0030166
1608 0 0 0 0.0030151
1609 0 0 0 0.0030135
1610 0 0 0 0.0030119
1611 0 0 0 0.0030103
1612 0 0 0 0.0030087
1613 0 0 0 0.0030072
1614 0 0 0 0.0030056
1615 0 0 0 0.003004
1616 0 0 0 0.0030024
1617 0 0 0 0.0030008
1618 0 0 0 0.0029993
1619 0 0 0 0.0029977
1620 0 0 0 0.0029961
1621 0 0 0 0.0029946
1622 0 0 0 0.002993
1623 0 0 0 0.0029914
1624 0 0 0 0.0029898
1625 0 0 0 0.0029883
1626 0 0 0 0.0029867
1627 0 0 0 0.0029851
1628 0 0 0 0.0029836
1629 0 0 0 0.002982
1630 0 0 0 0.0029805
1631 0 0 0 0.0029789
1632 0 0 0 0.0029773
1633 0 0 0 0.0029758
1634 0 0 0 0.0029742
1635 0 0 0 0.0029727
1636 0 0 0 0.0029711
1637 0 0 0 0.0029695
1638 0 0 0 0.002968
1639 0 0 0 0.0029664
1640 0 0 0 0.0029649
1641 0 0 0 0.0029633
1642 0 0 0 0.0029618
1643 0 0 0 0.0029602
1644 0 0 0 0.0029587
1645 0 0 0 0.0029571
1646 0 0 0 0.0029556
1647 0 0 0 0.002954
1648 0 0 0 0.0029525
1649 0 0 0 0.0029509
1650 0 0 0 0.0029494
1651 0 0 0 0.0029479
1652 0 0 0 0.0029463
1653 0 0 0 0.0029448
1654 0 0 0 0.0029432
1655 0 0 0 0.0029417
1656 0 0 0 0.0029402
1657 0 0 0 0.0029386
1658 0 0 0 0.0029371
1659 0 0 0 0.0029355
1660 0 0 0 0.002934
1661 0 0 0 0.0029325
1662 0 0 0 0.0029309
1663 0 0 0 0.0029294
1664 0 0 0 0.0029279
1665 0 0 0 0.0029264
1666 0 0 0 0.0029248
1667 0 0 0 0.0029233
1668 0 0 0 0.0029218
1669 0 0 0 0.0029202
1670 0 0 0 0.0029187
1671 0 0 0 0.0029172
1672 0 0 0 0.0029157
1673 0 0 0 0.0029141
1674 0 0 0 0.0029126
1675 0 0 0 0.0029111
1676 0 0 0 0.0029096
1677 0 0 0 0.0029081
1678 0 0 0 0.0029066
1679 0 0 0 0.002905
1680 0 0 0 0.0029035
1681 0 0 0 0.002902
1682 0 0 0 0.0029005
1683 0 0 0 0.002899
1684 0 0 0 0.0028975
1685 0 0 0 0.0028959
1686 0 0 0 0.0028944
1687 0 0 0 0.0028929
1688 0 0 0 0.0028914
1689 0 0 0 0.0028899
1690 0 0 0 0.0028884
1691 0 0 0 0.0028869
1692 0 0 0 0.0028854
1693 0 0 0 0.0028839
1694 0 0 0 0.0028824
1695 0 0 0 0.0028809
1696 0 0 0 0.0028794
1697 0 0 0 0.0028779
1698 0 0 0 0.0028764
1699 0 0 0 0.0028749
1700 0 0 0 0.0028734
1701 0 0 0 0.0028719
1702 0 0 0 0.0028704
1703 0 0 0 0.0028689
1704 0 0 0 0.0028674
1705 0 0 0 0.0028659
1706 0 0 0 0.0028644
1707 0 0 0 0.0028629
1708 0 0 0 0.0028614
1709 0 0 0 0.0028599
1710 0 0 0 0.0028584
1711 0 0 0 0.002857
1712 0 0 0 0.0028555
1713 0 0 0 0.002854
1714 0 0 0 0.0028525
1715 0 0 0 0.002851
1716 0 0 0 0.0028495
1717 0 0 0 0.002848
1718 0 0 0 0.0028466
1719 0 0 0 0.0028451
1720 0 0 0 0.0028436
1721 0 0 0 0.0028421
1722 0 0 0 0.0028406
1723 0 0 0 0.0028392
1724 0 0 0 0.0028377
1725 0 0 0 0.0028362
1726 0 0 0 0.0028347
1727 0 0 0 0.0028333
1728 0 0 0 0.0028318
1729 0 0 0 0.0028303
1730 0 0 0 0.0028288
1731 0 0 0 0.0028274
1732 0 0 0 0.0028259
1733 0 0 0 0.0028244
1734 0 0 0 0.002823
1735 0 0 0 0.0028215
1736 0 0 0 0.00282
1737 0 0 0 0.0028186
1738 0 0 0 0.0028171
1739 0 0 0 0.0028156
1740 0 0 0 0.0028142
1741 0 0 0 0.0028127
1742 0 0 0 0.0028112
1743 0 0 0 0.0028098
1744 0 0 0 0.0028083
1745 0 0 0 0.0028069
1746 0 0 0 0.0028054
1747 0 0 0 0.0028039
1748 0 0 0 0.0028025
1749 0 0 0 0.002801
1750 0 0 0 0.0027996
1751 0 0 0 0.0027981
1752 0 0 0 0.0027967
1753 0 0 0 0.0027952
1754 0 0 0 0.0027938
1755 0 0 0 0.0027923
1756 0 0 0 0.0027908
1757 0 0 0 0.0027894
1758 0 0 0 0.002788
1759 0 0 0 0.0027865
1760 0 0 0 0.0027851
1761 0 0 0 0.0027836
1762 0 0 0 0.0027822
1763 0 0 0 0.0027807
1764 0 0 0 0.0027793
1765 0 0 0 0.0027778
1766 0 0 0 0.0027764
1767 0 0 0 0.0027749
1768 0 0 0 0.0027735
1769 0 0 0 0.0027721
1770 0 0 0 0.0027706
1771 0 0 0 0.0027692
1772 0 0 0 0.0027678
1773 0 0 0 0.0027663
1774 0 0 0 0.0027649
1775 0 0 0 0.0027634
1776 0 0 0 0.002762
1777 0 0 0 0.0027606
1778 0 0 0 0.0027591
1779 0 0 0 0.0027577
1780 0 0 0 0.0027563
1781 0 0 0 0.0027549
1782 0 0 0 0.0027534
1783 0 0 0 0.002752
1784 0 0 0 0.0027506
1785 0 0 0 0.0027491
1786 0 0 0 0.0027477
1787 0 0 0 0.0027463
1788 0 0 0 0.0027449
1789 0 0 0 0.0027434
1790 0 0 0 0.002742
1791 0 0 0 0.0027406
1792 0 0 0 0.0027392
1793 0 0 0 0.0027378
1794 0 0 0 0.0027363
1795 0 0 0 0.0027349
1796 0 0 0 0.0027335
1797 0 0 0 0.0027321
1798 0 0 0 0.0027307
1799 0 0 0 0.0027292
1800 0 0 0 0.0027278
1801 0 0 0 0.0027264
1802 0 0 0 0.002725
1803 0 0 0 0.0027236
1804 0 0 0 0.0027222
1805 0 0 0 0.0027208
1806 0 0 0 0.0027194
1807 0 0 0 0.0027179
1808 0 0 0 0.0027165
1809 0 0 0 0.0027151
1810 0 0 0 0.0027137
1811 0 0 0 0.0027123
1812 0 0 0 0.0027109
1813 0 0 0 0.0027095
1814 0 0 0 0.0027081
1815 0 0 0 0.0027067
1816 0 0 0 0.0027053
1817 0 0 0 0.0027039
1818 0 0 0 0.0027025
1819 0 0 0 0.0027011
1820 0 0 0 0.0026997
1821 0 0 0 0.0026983
1822 0 0 0 0.0026969
1823 0 0 0 0.0026955
1824 0 0 0 0.0026941
1825 0 0 0 0.0026927
1826 0 0 0 0.0026913
1827 0 0 0 0.0026899
1828 0 0 0 0.0026885
1829 0 0 0 0.0026871
1830 0 0 0 0.0026857
1831 0 0 0 0.0026843
1832 0 0 0 0.002683
1833 0 0 0 0.0026816
1834 0 0 0 0.0026802
1835 0 0 0 0.0026788
1836 0 0 0 0.0026774
1837 0 0 0 0.002676
1838 0 0 0 0.0026746
1839 0 0 0 0.0026732
1840 0 0 0 0.0026719
1841 0 0 0 0.0026705
1842 0 0 0 0.0026691
1843 0 0 0 0.0026677
1844 0 0 0 0.0026663
1845 0 0 0 0.0026649
1846 0 0 0 0.0026636
1847 0 0 0 0.0026622
1848 0 0 0 0.0026608
1849 0 0 0 0.0026594
1850 0 0 0 0.0026581
1851 0 0 0 0.0026567
1852 0 0 0 0.0026553
1853 0 0 0 0.0026539
1854 0 0 0 0.0026526
1855 0 0 0 0.0026512
1856 0 0 0 0.0026498
1857 0 0 0 0.0026484
1858 0 0 0 0.0026471
1859 0 0 0 0.0026457
1860 0 0 0 0.0026443
1861 0 0 0 0.002643
1862 0 0 0 0.0026416
1863 0 0 0 0.0026402
1864 0 0 0 0.0026389
1865 0 0 0 0.0026375
1866 0 0 0 0.0026361
1867 0 0 0 0.0026348
1868 0 0 0 0.0026334
1869 0 0 0 0.002632
1870 0 0 0 0.0026307
1871 0 0 0 0.0026293
1872 0 0 0 0.002628
1873 0 0 0 0.0026266
1874 0 0 0 0.0026252
1875 0 0 0 0.0026239
1876 0 0 0 0.0026225
1877 0 0 0 0.0026212
1878 0 0 0 0.0026198
1879 0 0 0 0.0026184
1880 0 0 0 0.0026171
1881 0 0 0 0.0026157
1882 0 0 0 0.0026144
1883 0 0 0 0.002613
1884 0 0 0 0.0026117
1885 0 0 0 0.0026103
1886 0 0 0 0.002609
1887 0 0 0 0.0026076
1888 0 0 0 0.0026063
1889 0 0 0 0.0026049
1890 0 0 0 0.0026036
1891 0 0 0 0.0026022
1892 0 0 0 0.0026009
1893 0 0 0 0.0025995
1894 0 0 0 0.0025982
1895 0 0 0 0.0025969
1896 0 0 0 0.0025955
1897 0 0 0 0.0025942
1898 0 0 0 0.0025928
1899 0 0 0 0.0025915
1900 0 0 0 0.0025901
1901 0 0 0 0.0025888
1902 0 0 0 0.0025875
1903 0 0 0 0.0025861
1904 0 0 0 0.0025848
1905 0 0 0 0.0025835
1906 0 0 0 0.0025821
1907 0 0 0 0.0025808
1908 0 0 0 0.0025794
1909 0 0 0 0.0025781
1910 0 0 0 0.0025768
1911 0 0 0 0.0025754
1912 0 0 0 0.0025741
1913 0 0 0 0.0025728
1914 0 0 0 0.0025715
1915 0 0 0 0.0025701
1916 0 0 0 0.0025688
1917 0 0 0 0.0025675
1918 0 0 0 0.0025661
1919 0 0 0 0.0025648
1920 0 0 0 0.0025635
1921 0 0 0 0.0025622
1922 0 0 0 0.0025608
1923 0 0 0 0.0025595
1924 0 0 0 0.0025582
1925 0 0 0 0.0025569
1926 0 0 0 0.0025555
1927 0 0 0 0.0025542
1928 0 0 0 0.0025529
1929 0 0 0 0.0025516
1930 0 0 0 0.0025503
1931 0 0 0 0.0025489
1932 0 0 0 0.0025476
1933 0 0 0 0.0025463
1934 0 0 0 0.002545
1935 0 0 0 0.0025437
1936 0 0 0 0.0025423
1937 0 0 0 0.002541
1938 0 0 0 0.0025397
1939 0 0 0 0.0025384
1940 0 0 0 0.0025371
1941 0 0 0 0.0025358
1942 0 0 0 0.0025345
1943 0 0 0 0.0025332
1944 0 0 0 0.0025318
1945 0 0 0 0.0025305
1946 0 0 0 0.0025292
1947 0 0 0 0.0025279
1948 0 0 0 0.0025266
1949 0 0 0 0.0025253
1950 0 0 0 0.002524
1951 0 0 0 0.0025227
1952 0 0 0 0.0025214
1953 0 0 0 0.0025201
1954 0 0 0 0.0025188
1955 0 0 0 0.0025175
1956 0 0 0 0.0025162
1957 0 0 0 0.0025149
1958 0 0 0 0.0025136
1959 0 0 0 0.0025123
1960 0 0 0 0.002511
1961 0 0 0 0.0025097
1962 0 0 0 0.0025084
1963 0 0 0 0.0025071
1964 0 0 0 0.0025058
1965 0 0 0 0.0025045
1966 0 0 0 0.0025032
1967 0 0 0 0.0025019
1968 0 0 0 0.0025006
1969 0 0 0 0.0024993
1970 0 0 0 0.002498
1971 0 0 0 0.0024967
1972 0 0 0 0.0024954
1973 0 0 0 0.0024941
1974 0 0 0 0.0024929
1975 0 0 0 0.0024916
1976 0 0 0 0.0024903
1977 0 0 0 0.002489
1978 0 0 0 0.0024877
1979 0 0 0 0.0024864
1980 0 0 0 0.0024851
1981 0 0 0 0.0024838
1982 0 0 0 0.0024826
1983 0 0 0 0.0024813
1984 0 0 0 0.00248
1985 0 0 0 0.0024787
1986 0 0 0 0.0024774
1987 0 0 0 0.0024761
1988 0 0 0 0.0024749
1989 0 0 0 0.0024736
1990 0 0 0 0.0024723
1991 0 0 0 0.002471
1992 0 0 0 0.0024697
1993 0 0 0 0.0024685
1994 0 0 0 0.0024672
1995 0 0 0 0.0024659
1996 0 0 0 0.0024646
1997 0 0 0 0.0024634
1998 0 0 0 0.0024621
1999 0 0 0 0.0024608
2000 0 0 0 0.0024595


==> new_matlab_figures/approxC10.csv <==
10 0.87383
15 0.77537
20 0.69474
25 0.63118
30 0.5784
35 0.53305


==> new_matlab_figures/approxC50.csv <==
10 0.66307
15 0.54564
20 0.45951
25 0.39082
30 0.33327
35 0.28346


==> new_matlab_figures/data.csv <==
10 0.66307
15 0.54564
20 0.45951
25 0.39082
30 0.33327
35 0.28346


==> new_matlab_figures/simC10.csv <==
10 0.90938 2.9603e-05
15 0.83012 3.6012e-05
20 0.75303 5.7923e-05
25 0.68835 4.3017e-05
30 0.63702 4.4953e-05
35 0.58731 3.7972e-05


==> new_matlab_figures/simC50.csv <==
10 0.80064 3.4754e-05
15 0.66741 0.00030006
20 0.54331 0.00010552
25 0.46201 0.00010638
30 0.40318 7.581e-05
35 0.3594 5.4434e-05

